From Checking to Inference: Actual Causality Computations as Optimization Problems

Actual causality is increasingly well understood. Recent formal approaches, proposed by Halpern and Pearl, have made this concept mature enough to be amenable to automated reasoning. Actual causality is especially vital for building accountable, explainable systems. Among other reasons, causality reasoning is computationally hard due to the requirements of counterfactuality and the minimality of causes. Previous approaches presented either inefficient or restricted, and domain-specific, solutions to the problem of automating causality reasoning. In this paper, we present a novel approach to formulate different notions of causal reasoning, over binary acyclic models, as optimization problems, based on quantifiable notions within counterfactual computations. We contribute and compare two compact, non-trivial, and sound integer linear programming (ILP) and Maximum Satisfiability (MaxSAT) encodings to check causality. Given a candidate cause, both approaches identify what a minimal cause is. Also, we present an ILP encoding to infer causality without requiring a candidate cause. We show that both notions are efficiently automated. Using models with more than $8000$ variables, checking is computed in a matter of seconds, with MaxSAT outperforming ILP in many cases. In contrast, inference is computed in a matter of minutes.

==> data/plotdata/ILP-MS-scatter-all.csv <==
Benchmark ILP MAXSAT
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1AI 0.001628 0.000151
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1AC 0.00166 0.000164
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1A_CI 0.001596 0.00017
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1NOT_G_NOT_HI 0.001601 0.000137
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1A_DC 0.001597 0.000229
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2A 0.001355 0.000113
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2B 0.001402 0.000094
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2A_B 0.001289 0.00007
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTAAExo_BExo 0.001288 0.000047
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTAAExo_NOTBExo 0.001391 0.000088
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTANOTAExo_MDExo 0.001324 0.00005
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTANOTAExo_NOTBExo 0.001294 0.000088
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBAExo_BExo 0.001396 0.000064
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBAExo_NOTBExo 0.00129 0.000063
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBNOTAExo_MDExo 0.001312 0.000049
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBNOTAExo_NOTBExo 0.001395 0.000065
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BAExo_BExo 0.00132 0.000054
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BAExo_NOTBExo 0.001482 0.000072
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BNOTAExo_MDExo 0.001329 0.000088
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BNOTAExo_NOTBExo 0.001259 0.000054
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDAAExo_BExo 0.001435 0.000064
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDAAExo_NOTBExo 0.001431 0.000068
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDANOTAExo_MDExo 0.001426 0.000058
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDANOTAExo_NOTBExo 0.001425 0.000069
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBAExo_BExo 0.001358 0.000067
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBAExo_NOTBExo 0.001316 0.000074
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBNOTAExo_MDExo 0.001325 0.000082
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBNOTAExo_NOTBExo 0.001426 0.000072
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BAExo_BExo 0.001473 0.00006
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BAExo_NOTBExo 0.001262 0.000053
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BNOTAExo_MDExo 0.001354 0.000069
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BNOTAExo_NOTBExo 0.001279 0.000055
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_14 0.003187 0.000275
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_13_14 0.002022 0.000265
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_11_12_13_14 0.002615 0.000216
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_30 0.002434 0.000541
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_29_30 0.002857 0.000625
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_27_28_29_30 0.00232 0.000448
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_62 0.004382 0.001175
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_61_62 0.003666 0.001069
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_59_60_61_62 0.00415 0.001174
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_126 0.006128 0.002264
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_125_126 0.009541 0.0028
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_123_124_125_126 0.006547 0.00324
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_254 0.018176 0.004186
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_253_254 0.018982 0.004856
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_251_252_253_254 0.0158 0.006126
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_510 0.046464 0.011337
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_509_510 0.066167 0.012392
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_507_508_509_510 0.065056 0.009398
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1022 0.219252 0.029081
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1021_1022 0.234035 0.027164
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1019_1020_1021_1022 0.217504 0.022777
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2046 0.972525 0.062958
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2045_2046 1.196912 0.084076
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2043_2044_2045_2046 0.805957 0.092564
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4094 3.781572 0.241951
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4093_4094 3.480517 0.252005
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4091_4092_4093_4094 4.009899 0.252854
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093BExo_4093Exo_4094Exo 4.17242 0.244243
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4094Exo 5.412032 1.274263
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4093Exo_4094Exo 4.014593 0.265667
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093_4094BExo_4093Exo_4094Exo 5.241179 1.558242
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_NOT4092_4093_4094BExo_4093Exo_4094Exo 4.638934 1.269354
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELLExo_MDExo 0.001395 0.000093
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELLExo_NOTMDExo 0.00152 0.0001
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELNOTLExo_MDExo 0.001367 0.000087
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELNOTLExo_NOTMDExo 0.001462 0.000101
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDLExo_MDExo 0.001344 0.000064
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDLExo_NOTMDExo 0.001301 0.000091
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDNOTLExo_MDExo 0.001408 0.000091
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDNOTLExo_NOTMDExo 0.001324 0.000088
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDLExo_MDExo 0.001357 0.000064
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDLExo_NOTMDExo 0.001318 0.000081
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDNOTLExo_MDExo 0.001368 0.000082
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDNOTLExo_NOTMDExo 0.00127 0.000083
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELLExo_MDExo 0.001313 0.000049
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELLExo_NOTMDExo 0.002302 0.00011
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELNOTLExo_MDExo 0.00166 0.000057
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELNOTLExo_NOTMDExo 0.001296 0.000088
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDLExo_MDExo 0.001319 0.00005
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDLExo_NOTMDExo 0.001316 0.000049
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDNOTLExo_MDExo 0.001401 0.000064
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDNOTLExo_NOTMDExo 0.001298 0.000062
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDLExo_MDExo 0.001358 0.00008
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDLExo_NOTMDExo 0.001325 0.000073
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDNOTLExo_MDExo 0.001351 0.000055
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDNOTLExo_NOTMDExo 0.001289 0.000077
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1X1Exo_X2Exo 0.002606 0.000863
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX2X1Exo_X2Exo 0.003861 0.001307
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X2X1Exo_X2Exo 0.003647 0.001144
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X2X1Exo_X2Exo_X3Exo_X11Exo 0.003236 0.000876
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX3X3Exo_X11Exo 0.002942 0.000964
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X3Exo_X11Exo 0.002853 0.001334
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X4Exo_X11Exo 0.003238 0.001218
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X5Exo_X11Exo 0.002876 0.001248
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X6Exo_X11Exo 0.00299 0.000932
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X7Exo_X11Exo 0.003036 0.000984
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X8Exo_X11Exo 0.003022 0.000947
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X9Exo_X11Exo 0.002995 0.000955
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X10Exo_X11Exo 0.002976 0.000941
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX3_X11X3Exo_X11Exo 0.003852 0.001196
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX4X4Exo_X11Exo 0.002642 0.000901
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX4_X11X4Exo_X11Exo 0.002832 0.000917
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX5X5Exo_X11Exo 0.003555 0.001111
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX5_X11X5Exo_X11Exo 0.003219 0.001209
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX6X6Exo_X11Exo 0.003303 0.001044
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX6_X11X6Exo_X11Exo 0.00297 0.000912
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX7X7Exo_X11Exo 0.00295 0.000939
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX7_X11X7Exo_X11Exo 0.004284 0.000968
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX8X8Exo_X11Exo 0.003433 0.001055
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX8_X11X8Exo_X11Exo 0.004041 0.001444
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX9X9Exo_X11Exo 0.003027 0.001027
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX9_X11X9Exo_X11Exo 0.00432 0.001223
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10X10Exo_X11Exo 0.003443 0.001124
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X11X10Exo_X11Exo 0.00316 0.000969
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X11X10Exo_X11Exo_X12Exo_X17Exo 0.00291 0.000756
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX12X12Exo_X17Exo 0.003077 0.001202
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X12Exo_X17Exo 0.002935 0.00128
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X13Exo_X17Exo 0.00341 0.001179
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X14Exo_X17Exo 0.003011 0.000998
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X15Exo_X17Exo 0.003075 0.000969
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X16Exo_X17Exo 0.003115 0.000962
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX12_X17X12Exo_X17Exo 0.003728 0.001144
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX13X13Exo_X17Exo 0.00268 0.000926
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX13_X17X13Exo_X17Exo 0.00305 0.000961
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX14X14Exo_X17Exo 0.004148 0.001218
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX14_X17X14Exo_X17Exo 0.003884 0.001191
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX15X15Exo_X17Exo 0.003632 0.00089
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX15_X17X15Exo_X17Exo 0.00646 0.001289
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX16X16Exo_X17Exo 0.003137 0.000999
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX16_X17X16Exo_X17Exo 0.003166 0.000919
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX18X18Exo_X19Exo 0.003981 0.001187
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX19X18Exo_X19Exo 0.003645 0.000848
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX18_X19X18Exo_X19Exo 0.003601 0.001089
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX20X20Exo_X21Exo 0.0031 0.000928
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX21X20Exo_X21Exo 0.002671 0.00123
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX20_X21X20Exo_X21Exo 0.003217 0.001035
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX22X22Exo_X23Exo 0.002817 0.000917
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX23X22Exo_X23Exo 0.003602 0.001147
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX22_X23X22Exo_X23Exo 0.003577 0.001142
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX24X24Exo_X25Exo 0.002914 0.000977
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX25X24Exo_X25Exo 0.003027 0.001214
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX24_X25X24Exo_X25Exo 0.003723 0.001128
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX26X26Exo 0.004038 0.000948
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X3X1Exo_X2Exo_X3Exo_X11Exo 0.003697 0.001191
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X3_X11X1Exo_X2Exo_X3Exo_X11Exo 0.003434 0.001082
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X12X10Exo_X11Exo_X12Exo_X17Exo 0.00286 0.000873
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X12_X17X10Exo_X11Exo_X12Exo_X17Exo 0.003628 0.001118
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX3 0.003403 0.001123
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX11 0.003444 0.001024
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX3_X11 0.003229 0.000938
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX1_X2_X3_X11 0.003242 0.000917
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_BExo_CExo 0.001655 0.000079
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_BExo_NOTCExo 0.001729 0.000118
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_NOTBExo_CExo 0.001505 0.000081
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_NOTBExo_NOTCExo 0.001602 0.000095
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_BExo_CExo 0.001502 0.000082
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_BExo_NOTCExo 0.001487 0.0001
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_NOTBExo_CExo 0.001481 0.000088
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_NOTBExo_NOTCExo 0.001353 0.000114
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_BExo_CExo 0.001495 0.000068
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_BExo_NOTCExo 0.001654 0.000095
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_NOTBExo_CExo 0.001481 0.000072
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_NOTBExo_NOTCExo 0.001339 0.00009
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_BExo_CExo 0.001324 0.000072
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_BExo_NOTCExo 0.001388 0.000084
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_NOTBExo_CExo 0.001796 0.000095
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_NOTBExo_NOTCExo 0.001326 0.000091
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_BExo_CExo 0.00137 0.000077
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_BExo_NOTCExo 0.001329 0.000072
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_NOTBExo_CExo 0.001434 0.000084
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_NOTBExo_NOTCExo 0.001335 0.000087
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_BExo_CExo 0.001448 0.000085
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_BExo_NOTCExo 0.001333 0.000094
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_NOTBExo_CExo 0.00242 0.000127
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_NOTBExo_NOTCExo 0.001743 0.000119
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_BExo_CExo 0.001413 0.000087
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_BExo_NOTCExo 0.001426 0.000081
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_NOTBExo_CExo 0.001408 0.000082
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_NOTBExo_NOTCExo 0.001949 0.000107
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_BExo_CExo 0.001964 0.000114
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_BExo_NOTCExo 0.001893 0.000079
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_NOTBExo_CExo 0.001494 0.000077
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_NOTBExo_NOTCExo 0.001412 0.000084
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_FExo_RBExoNOT_A 0.001456 0.000091
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_FExo_NOTRBExoNOT_A 0.001778 0.000114
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_NOTFExo_RBExoNOT_A 0.001589 0.0001
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_NOTFExo_NOTRBExoNOT_A 0.001727 0.000127
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_FExo_RBExoNOT_A 0.001909 0.000121
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_FExo_NOTRBExoNOT_A 0.001406 0.000091
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_NOTFExo_RBExoNOT_A 0.001499 0.0001
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_NOTFExo_NOTRBExoNOT_A 0.001472 0.000089
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_FExo_RBExoNOT_A 0.001669 0.000092
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_FExo_NOTRBExoNOT_A 0.001649 0.000082
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_NOTFExo_RBExoNOT_A 0.002271 0.0001
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_NOTFExo_NOTRBExoNOT_A 0.001676 0.000119
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_FExo_RBExoNOT_A 0.001591 0.000088
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_FExo_NOTRBExoNOT_A 0.001839 0.000094
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_NOTFExo_RBExoNOT_A 0.001937 0.000097
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_NOTFExo_NOTRBExoNOT_A 0.001424 0.000096
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_FExo_RBExoNOT_A 0.001465 0.000088
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_FExo_NOTRBExoNOT_A 0.002306 0.000125
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_NOTFExo_RBExoNOT_A 0.001648 0.0001
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_NOTFExo_NOTRBExoNOT_A 0.001809 0.000073
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_FExo_RBExoNOT_A 0.001614 0.000186
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_FExo_NOTRBExoNOT_A 0.001627 0.000117
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_NOTFExo_RBExoNOT_A 0.001457 0.000083
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_NOTFExo_NOTRBExoNOT_A 0.002402 0.000132
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadNOT_FNOTLBExo_NOTFExo_NOTRBExoA 0.001437 0.000079
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTSTExo_BTExoBS 0.001527 0.00009
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTSTExo_NOT_BTExoBS 0.00198 0.000096
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTNOT_STExo_BTExoBS 0.002051 0.000157
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTSTExo_BTExoBS 0.001383 0.000079
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTNOT_STExo_NOT_BTExoNOT_BS 0.001401 0.000094
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTNOT_STExo_NOT_BTExoNOT_SH_AND_NOT_BS 0.001427 0.000097
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySHSTExo_BTExoBS 0.001466 0.000097
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySHSTExo_BTExoNOT_BH 0.00189 0.00013
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BHSTExo_BTExoBS 0.001725 0.000105
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBT_NOT_BHSTExo_BTExoBS 0.001568 0.000144
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySH_BHSTExo_BTExoBS 0.001619 0.000096
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySH_NOT_BHSTExo_BTExoBS 0.001686 0.000107
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBT_BHNOT_STExo_BTExoBS 0.00176 0.000096
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1U1Exo_U2Exo_U3ExoSMK 0.002754 0.000643
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2NOTU1Exo_U2Exo_U3ExoSMK 0.00256 0.000584
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3NOTU1Exo_NOTU2Exo_U3ExoSMK 0.00375 0.00078
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1U1Exo_U2Exo_U3ExoSMK 0.005618 0.000845
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1U1Exo_U2Exo_U3ExoDK 0.002834 0.000779
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoSMK 0.002701 0.000641
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoDK 0.003758 0.000794
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoSMK 0.002846 0.000656
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoDK 0.002942 0.000794
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoSMK 0.003309 0.0009
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoDK_U1_or_SD_U1 0.003864 0.001142
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2U1Exo_U2Exo_U3ExoSMK 0.002799 0.000618
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoSMK 0.003253 0.000824
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoDK_U2_or_SD_U2 0.003278 0.000969
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3U1Exo_U2Exo_U3ExoSMK 0.003759 0.000821
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_U2Exo_U3ExoSMK 0.002851 0.000661
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoSMK 0.00395 0.000818
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoDK_U3_or_SD_U3 0.002964 0.001083
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_AD_U1U1Exo_U2Exo_U3ExoSMK 0.003115 0.000924
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK 0.003144 0.000883
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK 0.003204 0.000829
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1U1Exo_U2Exo_U3ExoSMK 0.003886 0.001142
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK 0.003114 0.000905
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK 0.002833 0.001122
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U1U1Exo_U2Exo_U3ExoSD 0.002797 0.000769
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U2NOTU1Exo_U2Exo_U3ExoSD 0.003317 0.000909
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U3NOTU1Exo_NOTU2Exo_U3ExoSD 0.003316 0.00074
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U1_AD_U1U1Exo_U2Exo_U3ExoSD 0.002712 0.000699
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSD 0.003508 0.000802
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSD 0.003469 0.000949
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1SMK 0.006467 0.002116
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1SMK 0.005873 0.00188
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1DK 0.006536 0.002413
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 0.007244 0.002665
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 0.005799 0.002097
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 0.005406 0.0016
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 0.009271 0.002062
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 0.007518 0.002776
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 0.007353 0.002956
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyA_U1SD 0.005897 0.002242
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyA_U1_AD_U1SD 0.008355 0.003132
ExtC_4094BExo_4093Exo_4094ExoF 3.97 0.222
ExtC_4094BExo_4093Exo_4094ExoF_or_H 4.126 0.212
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF 4.182 0.215
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H 4.961 0.25
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F 4.865 0.187
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 4.804 0.241
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F 4.7 0.232
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5 0.243
ExtC_4093_4094BExo_4093Exo_4094ExoF 6.199 1.57
ExtC_4093_4094BExo_4093Exo_4094ExoF_or_H 5.961 1.498
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF 4.294 0.21
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H 4.462 0.221
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F 4.44 0.22
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 4.403 0.204
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F 4.268 0.189
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 4.626 0.221
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF 5.494 1.355
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H 5.217 1.386
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF 5.452 1.387
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H 5.241 1.426
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.576 1.382
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.17 1.324
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F 4.055 0.238
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 4.133 0.2
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF 5.449 1.355
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H 5.503 1.314
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF 5.331 1.258
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H 5.251 1.394
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.453 1.374
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.38 1.261
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F 4.228 0.217
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 4.217 0.225
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF 5.253 1.271
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H 5.328 1.347
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF 5.357 1.336
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H 5.359 1.341
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.295 1.335
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.11 1.442
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F 5.32 1.44
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5.252 1.223
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF 5.276 1.366
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H 5.315 1.324
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF 5.173 1.37
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H 5.333 1.264
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.329 1.333
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.173 1.345
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F 5.111 1.292
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5.188 1.442
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF 5.169 1.348
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H 5.329 1.377
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF 5.128 1.332
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H 5.243 1.428
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.306 1.308
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.335 1.242
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F 5.001 1.323
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5.392 1.349
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF 5.046 1.416
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H 5.097 1.439
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF 5.223 1.321
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H 5.296 1.193
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.15 1.41
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.343 1.383
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F 5.315 1.494
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5.128 1.349
ExtC_P1Exo_P1N/A 22.817 5.655
ExtC_P1Exo_P1_P2N/A 23.309 5.469
ExtC_P1_P2Exo_P1N/A 24.797 6.661
ExtC_P1_P2Exo_P1_P2N/A 22.384 5.536
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH3C_13_14 0.002238 0.000235
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH4C_29_30 0.002753 0.000484
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH5C_61_62 0.003299 0.000995
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH7C_253_254 0.015504 0.004325
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH8C_509_510 0.059979 0.009291
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH9C_1021_1022 0.172996 0.02687
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH10C_2045_2046 0.821545 0.063604
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH11C_4093_4094 3.828454 0.191306
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK 0.462048 0.164734
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK 0.633753 0.171292
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK 0.618664 0.306556
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 0.611815 0.391538
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 0.847677 0.370903
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 1.200365 0.296009
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 0.607119 0.233911
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 0.618783 0.23089
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 0.756228 0.467101
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD 0.867889 0.475375
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD 0.991696 0.556481
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK 1.995739 0.960294
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK 1.7976 0.901121
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK 1.591069 0.83919
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 2.540016 1.357737
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 1.623502 0.979585
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 1.234255 0.483325
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 1.32147 1.044692
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 3.408327 1.109631
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 2.280855 1.085578
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD 1.821917 0.905997
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD 1.870372 1.025352
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK 3.666557 1.360715
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK 2.485464 1.66124
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK 4.297188 2.817447
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 5.133815 2.249515
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 4.780826 2.917526
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 3.158223 1.578731
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 5.124999 1.676283
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 2.744507 2.05396
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 4.002776 1.929513
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD 3.564667 1.479546
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD 3.115838 1.693563
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK 7.923645 3.496164
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK 4.811381 3.726601
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK 6.94893 2.611368
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 4.832633 6.297586
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 5.695941 4.192431
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 6.307572 3.313554
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 5.101874 2.186186
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 7.679747 3.285689
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 7.460947 2.505537
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD 6.080796 2.930788
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD 6.192404 2.867638
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK 8.515249 4.334866
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK 8.256039 4.017434
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK 9.228195 5.058475
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 8.793748 7.09027
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 8.387599 6.215122
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 8.389758 4.226464
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 8.371441 4.650255
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 11.054385 4.889839
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 9.159659 5.139856
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD 9.067255 5.132042
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD 9.964821 5.317481
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK 11.356828 5.916254
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK 10.826635 7.400756
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK 12.97676 7.630055
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 13.027035 11.183658
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 13.319219 9.458399
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 12.026279 6.315659
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 12.85118 8.829601
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 14.149563 8.83889
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 14.363744 9.434591
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD 10.706984 5.925803
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD 15.159766 7.371162
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK 16.747416 12.17655
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK 17.995836 10.968013
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK 20.879571 12.7514
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 18.91143 16.514165
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 18.024269 15.213287
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 18.542839 10.866467
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 20.858839 11.120474
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 20.071091 14.707186
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 19.124006 12.995533
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD 19.778069 10.050843
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD 19.714489 11.293305
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK 26.850873 15.183695
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK 25.828592 16.466785
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK 28.992385 19.077276
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 28.108168 19.755734
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 29.629724 17.958667
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 25.928056 15.600161
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 22.963658 17.301588
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 27.642492 17.429476
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 32.781867 17.760263
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD 28.053591 14.167817
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD 28.617896 15.038869
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK 40.166749 21.270297
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK 39.109595 23.906387
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK 41.844852 25.528657
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 44.578885 27.653671
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 44.314853 27.390542
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 44.257592 22.393741
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 41.114334 22.358952
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 41.888817 24.553128
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 44.639921 26.443498
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD 43.017261 22.160425
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD 49.31345 23.104378
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK 0.106988 0.050678
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK 0.161394 0.047452
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK 0.140598 0.060615
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 0.131325 0.079372
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 0.145464 0.070598
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 0.118249 0.035905
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 0.146558 0.053754
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 0.20842 0.06561
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 0.126054 0.070668
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD 0.204256 0.067839
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD 0.192982 0.089152
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK 58.634245 33.028354
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK 53.329197 34.76285
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK 58.639251 38.252292
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 57.359316 35.362255
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 56.923846 38.548849
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 54.326479 28.976986
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 58.509809 30.196729
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 55.268349 34.64391
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 55.953966 35.007528
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD 56.93014 29.548867
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD 59.017 31.126249
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK 73.618962 45.501706
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK 74.959805 44.695075
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK 80.601305 52.891669
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 77.586926 54.712413
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 80.455824 63.28684
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 72.780494 44.420573
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 74.320396 45.796982
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 78.789162 52.139777
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 75.818114 52.17535
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD 76.598 43.416227
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD 75.42399 44.966645
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK 94.762053 61.361105
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK 94.045985 63.620509
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK 94.745704 69.9788
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 98.800372 71.711923
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 92.532923 71.107794
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 94.579449 61.141599
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 89.524539 60.148537
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 97.521919 70.54239
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 96.129772 70.48079
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD 95.560164 59.164371
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD 101.374289 60.28887



==> data/plotdata/cactus-mem-all.csv <==
Bencmark,ILP,MaxSAT,SAT
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:Â·gc.alloc.rate.normAI,0.000182418,0.000223536,0.000210696
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:Â·gc.alloc.rate.normAC,0.000182162,0.000223624,0.000210703
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:Â·gc.alloc.rate.normA_CI,0.000162076,0.000246365,0.000254244
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:Â·gc.alloc.rate.normNOT_G_NOT_HI,0.000153325,0.000163943,0.000230333
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:Â·gc.alloc.rate.normA_DC,0.000166019,0.000250449,0.000279018
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2:Â·gc.alloc.rate.normA,6.81125E-05,0.000124584,3.544E-05
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2:Â·gc.alloc.rate.normB,6.85703E-05,0.000123824,3.5408E-05
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2:Â·gc.alloc.rate.normA_B,5.28272E-05,0.000114896,0.000124663
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normAAExo_BExo,5.90651E-05,8.1744E-05,8.60245E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normAAExo_NOTBExo,6.18755E-05,0.000117776,8.998E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normANOTAExo_MDExo,5.86442E-05,8.1712E-05,8.6024E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normANOTAExo_NOTBExo,5.90814E-05,0.000117832,8.64954E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normBAExo_BExo,6.27562E-05,0.000117753,3.3136E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normBAExo_NOTBExo,5.80685E-05,0.00011784,3.3152E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normBNOTAExo_MDExo,5.90074E-05,8.1408E-05,8.6E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normBNOTAExo_NOTBExo,5.91326E-05,8.1792E-05,8.6216E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normA_BAExo_BExo,4.6789E-05,0.000107952,0.00011493
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normA_BAExo_NOTBExo,4.60868E-05,0.000107736,7.6056E-05
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normA_BNOTAExo_MDExo,4.64927E-05,0.000142064,0.000115516
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:Â·gc.alloc.rate.normA_BNOTAExo_NOTBExo,4.33072E-05,0.00010824,0.000116337
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normAAExo_BExo,5.94356E-05,8.2104E-05,8.6616E-05
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normAAExo_NOTBExo,5.97323E-05,0.000118128,8.7032E-05
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normANOTAExo_MDExo,5.94795E-05,8.2032E-05,8.68423E-05
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normANOTAExo_NOTBExo,5.94783E-05,0.000118464,8.71123E-05
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normBAExo_BExo,6.94518E-05,0.000124408,9.6153E-05
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normBAExo_NOTBExo,6.6386E-05,8.8464E-05,9.36105E-05
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normBNOTAExo_MDExo,6.64397E-05,8.792E-05,9.3088E-05
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normBNOTAExo_NOTBExo,6.62032E-05,8.82E-05,9.31691E-05
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normA_BAExo_BExo,4.71601E-05,0.00010844,0.000115545
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normA_BAExo_NOTBExo,4.39562E-05,0.000108856,0.000116777
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normA_BNOTAExo_MDExo,4.71786E-05,0.000142744,0.000116421
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:Â·gc.alloc.rate.normA_BNOTAExo_NOTBExo,4.37638E-05,0.000108664,0.000117124
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH3C_14,0.00030861,0.000289321,0.00035057
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH3C_13_14,0.000292307,0.000278869,0.000419873
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH3C_11_12_13_14,0.000261281,0.000253012,0.000406397
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH4C_30,0.000667024,0.000563682,0.000723088
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH4C_29_30,0.000650578,0.000553932,0.000876276
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH4C_27_28_29_30,0.000617626,0.000530416,0.000866165
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH5C_62,0.001469579,0.001122118,0.00158123
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH5C_61_62,0.001452378,0.001110575,0.001986912
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH5C_59_60_61_62,0.001421947,0.001085504,0.001970639
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH6C_126,0.003443236,0.002231131,0.003642981
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH6C_125_126,0.003444758,0.002221987,0.004271205
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH6C_123_124_125_126,0.003355466,0.002191841,0.004234774
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH7C_254,0.008818581,0.004469319,0.009172377
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH7C_253_254,0.008763619,0.004447269,0.013545861
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH7C_251_252_253_254,0.008696493,0.004419567,0.013554088
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH8C_510,0.025126114,0.008884261,0.025807793
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH8C_509_510,0.02504566,0.00888002,0.030076771
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH8C_507_508_509_510,0.025005904,0.00877536,0.030223504
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH9C_1022,0.0807348,0.017762519,0.082076655
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH9C_1021_1022,0.080700773,0.017781174,0.104608352
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH9C_1019_1020_1021_1022,0.080342428,0.017757353,0.105469663
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH10C_2046,0.283203264,0.035266059,0.286010048
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH10C_2045_2046,0.283036391,0.035608014,0.498522896
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH10C_2043_2044_2045_2046,0.282801416,0.035257279,0.500146923
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH11C_4094,1.052645797,0.071030975,1.058523888
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH11C_4093_4094,1.052502675,0.071070288,1.793208309
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH11C_4091_4092_4093_4094,1.052451741,0.07104648,1.793191232
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_4093BExo_4093Exo_4094Exo,1.046611531,0.071801918,1.055299072
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_4094BExo_4094Exo,1.051090237,0.079250307,1.060127923
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo,1.046938267,0.071801903,1.055099653
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo,1.050972184,0.082118563,1.797742907
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_NOT4092_4093_4094BExo_4093Exo_4094Exo,1.050556931,0.082244707,1.799492123
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normLLExo_MDExo,6.47747E-05,0.000120856,3.3128E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normLLExo_NOTMDExo,6.57248E-05,0.000120352,3.3352E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normLNOTLExo_MDExo,6.18918E-05,0.000120192,3.35303E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normLNOTLExo_NOTMDExo,6.15901E-05,0.000120248,3.2952E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normMDLExo_MDExo,6.43525E-05,0.000120592,3.3128E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normMDLExo_NOTMDExo,6.16795E-05,0.000120336,3.3528E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normMDNOTLExo_MDExo,6.56235E-05,0.000120616,3.3352E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normMDNOTLExo_NOTMDExo,6.14633E-05,0.00012008,3.292E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normL_MDLExo_MDExo,4.89664E-05,0.000147296,0.000100553
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normL_MDLExo_NOTMDExo,4.98327E-05,0.000111392,3.3472E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normL_MDNOTLExo_MDExo,4.9763E-05,0.000111376,3.3472E-05
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:Â·gc.alloc.rate.normL_MDNOTLExo_NOTMDExo,4.55423E-05,0.000112144,3.304E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normLLExo_MDExo,5.87036E-05,8.1608E-05,8.57841E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normLLExo_NOTMDExo,6.31312E-05,0.000117918,3.3288E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normLNOTLExo_MDExo,5.92731E-05,8.1904E-05,8.62362E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normLNOTLExo_NOTMDExo,5.7756E-05,0.000117408,3.292E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normMDLExo_MDExo,5.89052E-05,8.1592E-05,8.5704E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normMDLExo_NOTMDExo,5.9203E-05,8.1488E-05,8.62008E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normMDNOTLExo_MDExo,6.29048E-05,0.00011764,3.3288E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normMDNOTLExo_NOTMDExo,5.778E-05,0.000117664,3.292E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normL_MDLExo_MDExo,4.64556E-05,0.000141968,9.43294E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normL_MDLExo_NOTMDExo,4.71774E-05,0.000108176,9.50812E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normL_MDNOTLExo_MDExo,4.70251E-05,0.000108176,9.53401E-05
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:Â·gc.alloc.rate.normL_MDNOTLExo_NOTMDExo,4.22271E-05,0.00010764,3.2976E-05
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX1X1Exo_X2Exo,0.000982923,0.000869405,0.000156904
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX2X1Exo_X2Exo,0.000984156,0.000868179,0.000156905
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX1_X2X1Exo_X2Exo,0.000967137,0.000922048,0.001137324
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX1_X2X1Exo_X2Exo_X3Exo_X11Exo,0.000923275,0.000753108,0.001272082
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX3X3Exo_X11Exo,0.000989165,0.000869092,0.000157242
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX11X3Exo_X11Exo,0.000990856,0.000868434,0.000158452
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX11X4Exo_X11Exo,0.000989598,0.000869634,0.000157611
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX11X5Exo_X11Exo,0.000990877,0.000870571,0.000157594
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX11X6Exo_X11Exo,0.000989687,0.000870847,0.000158226
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX11X7Exo_X11Exo,0.000989615,0.000869826,0.000157597
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX11X8Exo_X11Exo,0.000986118,0.000868826,0.000157597
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX11X9Exo_X11Exo,0.00098609,0.000869805,0.000157598
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX11X10Exo_X11Exo,0.000987791,0.000869954,0.000157602
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX3_X11X3Exo_X11Exo,0.000972306,0.000923333,0.001172605
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX4X4Exo_X11Exo,0.000983195,0.000868905,0.00015724
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX4_X11X4Exo_X11Exo,0.000965517,0.000922876,0.001172392
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX5X5Exo_X11Exo,0.000988526,0.000870649,0.000157259
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX5_X11X5Exo_X11Exo,0.000972059,0.00092336,0.001171379
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX6X6Exo_X11Exo,0.000988773,0.000869055,0.000157244
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX6_X11X6Exo_X11Exo,0.000973582,0.000923007,0.001171136
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX7X7Exo_X11Exo,0.00098702,0.000871324,0.000157254
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX7_X11X7Exo_X11Exo,0.000969328,0.000924635,0.00116766
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX8X8Exo_X11Exo,0.000986626,0.000871069,0.000157253
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX8_X11X8Exo_X11Exo,0.000972467,0.00092432,0.001171111
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX9X9Exo_X11Exo,0.000986094,0.000869275,0.000157245
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX9_X11X9Exo_X11Exo,0.000967946,0.000926511,0.001171365
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX10X10Exo_X11Exo,0.000982773,0.000869078,0.000157263
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX10_X11X10Exo_X11Exo,0.000972963,0.000922845,0.001172398
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX10_X11X10Exo_X11Exo_X12Exo_X17Exo,0.000931809,0.000759526,0.001218538
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX12X12Exo_X17Exo,0.000993523,0.000871125,0.000157294
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX17X12Exo_X17Exo,0.000993901,0.000871618,0.000157418
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX17X13Exo_X17Exo,0.00099578,0.000870974,0.000157427
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX17X14Exo_X17Exo,0.000987718,0.000870345,0.000157426
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX17X15Exo_X17Exo,0.000994675,0.000873207,0.000157427
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX17X16Exo_X17Exo,0.00099397,0.00087082,0.000157426
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX12_X17X12Exo_X17Exo,0.000978938,0.000924496,0.001165756
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX13X13Exo_X17Exo,0.000989471,0.00087312,0.000157258
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX13_X17X13Exo_X17Exo,0.00097749,0.00092489,0.001146078
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX14X14Exo_X17Exo,0.000994257,0.000872312,0.000157289
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX14_X17X14Exo_X17Exo,0.00097826,0.000924537,0.001146252
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX15X15Exo_X17Exo,0.000994258,0.000870799,0.000157271
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX15_X17X15Exo_X17Exo,0.000980263,0.000924972,0.001146291
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX16X16Exo_X17Exo,0.000994963,0.000872406,0.000157244
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX16_X17X16Exo_X17Exo,0.000977476,0.000924982,0.001128242
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX18X18Exo_X19Exo,0.000990732,0.000870883,0.000157098
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX19X18Exo_X19Exo,0.000988567,0.000871131,0.000157081
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX18_X19X18Exo_X19Exo,0.000972866,0.000923083,0.001139577
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX20X20Exo_X21Exo,0.000988179,0.00087085,0.00015711
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX21X20Exo_X21Exo,0.000982407,0.000868939,0.000157096
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX20_X21X20Exo_X21Exo,0.000968739,0.000921194,0.001139524
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX22X22Exo_X23Exo,0.000987859,0.000870892,0.000157098
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX23X22Exo_X23Exo,0.000988851,0.000870753,0.000157115
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX22_X23X22Exo_X23Exo,0.000964667,0.00091935,0.00113952
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX24X24Exo_X25Exo,0.000987138,0.000868909,0.000157099
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX25X24Exo_X25Exo,0.000988062,0.000868932,0.000157108
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX24_X25X24Exo_X25Exo,0.000972854,0.000921066,0.001139529
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX26X26Exo,0.000984647,0.000869334,0.000156489
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX1_X3X1Exo_X2Exo_X3Exo_X11Exo,0.000970267,0.00092019,0.001101844
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX1_X3_X11X1Exo_X2Exo_X3Exo_X11Exo,0.000954076,0.000972214,0.001189196
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX10_X12X10Exo_X11Exo_X12Exo_X17Exo,0.000979673,0.000923327,0.00110421
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:Â·gc.alloc.rate.normX10_X12_X17X10Exo_X11Exo_X12Exo_X17Exo,0.000963889,0.000977315,0.001183506
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:Â·gc.alloc.rate.normX3,0.001012756,0.000892025,0.001100069
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:Â·gc.alloc.rate.normX11,0.001014542,0.000886169,0.001096434
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:Â·gc.alloc.rate.normX3_X11,0.00099256,0.000946192,0.001434869
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:Â·gc.alloc.rate.normX1_X2_X3_X11,0.000958082,0.000922453,0.001547496
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normAAExo_BExo_CExo,8.20583E-05,0.00010256,0.000112309
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normAAExo_BExo_NOTCExo,8.77063E-05,0.000141475,3.7624E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normAAExo_NOTBExo_CExo,8.25458E-05,0.0001032,0.000112729
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normAAExo_NOTBExo_NOTCExo,8.7778E-05,0.000141544,3.7448E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normANOTAExo_BExo_CExo,8.29414E-05,0.000103234,0.000112889
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normANOTAExo_BExo_NOTCExo,8.26574E-05,0.000141549,3.7512E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normANOTAExo_NOTBExo_CExo,8.23363E-05,0.000103012,0.000112491
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normANOTAExo_NOTBExo_NOTCExo,8.15356E-05,0.000141242,3.6968E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normBAExo_BExo_CExo,8.21655E-05,0.000102152,0.000111928
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normBAExo_BExo_NOTCExo,8.74863E-05,0.000141192,3.76258E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normBAExo_NOTBExo_CExo,8.27256E-05,0.00010296,0.000112796
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normBAExo_NOTBExo_NOTCExo,8.24942E-05,0.000141288,3.7608E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normBNOTAExo_BExo_CExo,8.25973E-05,0.000102856,0.000112352
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normBNOTAExo_BExo_NOTCExo,8.7268E-05,0.000141416,3.7432E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normBNOTAExo_NOTBExo_CExo,8.24248E-05,0.000102536,0.000112088
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normBNOTAExo_NOTBExo_NOTCExo,8.21941E-05,0.000141224,3.68247E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normCAExo_BExo_CExo,8.23073E-05,0.000102248,0.000111777
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normCAExo_BExo_NOTCExo,8.2463E-05,0.000102152,0.000112136
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normCAExo_NOTBExo_CExo,8.75646E-05,0.000141384,3.7816E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normCAExo_NOTBExo_NOTCExo,8.24549E-05,0.000141176,3.7592E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normCNOTAExo_BExo_CExo,8.78201E-05,0.000141504,3.7816E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normCNOTAExo_BExo_NOTCExo,8.247E-05,0.00014092,3.7552E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normCNOTAExo_NOTBExo_CExo,8.77381E-05,0.000141098,3.7272E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normCNOTAExo_NOTBExo_NOTCExo,8.21349E-05,0.000140872,3.6968E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normA_B_CAExo_BExo_CExo,5.53669E-05,0.00019389,0.000124454
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normA_B_CAExo_BExo_NOTCExo,5.57224E-05,0.00015828,0.000120301
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normA_B_CAExo_NOTBExo_CExo,5.59272E-05,0.000155787,0.000120276
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normA_B_CAExo_NOTBExo_NOTCExo,5.53796E-05,0.00012024,3.7688E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normA_B_CNOTAExo_BExo_CExo,5.58435E-05,0.000155958,0.000119631
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normA_B_CNOTAExo_BExo_NOTCExo,5.57234E-05,0.000120224,3.7688E-05
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normA_B_CNOTAExo_NOTBExo_CExo,5.53243E-05,0.000119704,0.000120636
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:Â·gc.alloc.rate.normA_B_CNOTAExo_NOTBExo_NOTCExo,5.06526E-05,0.000119936,3.7208E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normLBLBExo_FExo_RBExoNOT_A,8.38434E-05,0.000104632,0.000114017
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normLBLBExo_FExo_NOTRBExoNOT_A,9.00175E-05,0.000142712,3.8728E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normLBLBExo_NOTFExo_RBExoNOT_A,8.87692E-05,0.00014304,3.8936E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normLBLBExo_NOTFExo_NOTRBExoNOT_A,8.84848E-05,0.000143012,3.8568E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normLBNOTLBExo_FExo_RBExoNOT_A,8.35591E-05,0.000104441,0.000113778
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normLBNOTLBExo_FExo_NOTRBExoNOT_A,8.46263E-05,0.000142896,3.836E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normLBNOTLBExo_NOTFExo_RBExoNOT_A,8.42639E-05,0.000142952,3.8904E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normLBNOTLBExo_NOTFExo_NOTRBExoNOT_A,8.44146E-05,0.00014276,3.8552E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normFLBExo_FExo_RBExoNOT_A,8.41681E-05,0.000104112,0.000114002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normFLBExo_FExo_NOTRBExoNOT_A,8.98941E-05,0.000142728,0.000117482
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normFLBExo_NOTFExo_RBExoNOT_A,8.39768E-05,0.000104281,0.000114147
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normFLBExo_NOTFExo_NOTRBExoNOT_A,8.37343E-05,0.000143105,0.000113826
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normFNOTLBExo_FExo_RBExoNOT_A,8.85234E-05,0.000143088,3.876E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normFNOTLBExo_FExo_NOTRBExoNOT_A,8.9466E-05,0.000143424,3.8552E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normFNOTLBExo_NOTFExo_RBExoNOT_A,8.48787E-05,0.000142808,3.8904E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normFNOTLBExo_NOTFExo_NOTRBExoNOT_A,8.41997E-05,0.000142859,3.85527E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normRBLBExo_FExo_RBExoNOT_A,8.8898E-05,0.00014304,3.8936E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normRBLBExo_FExo_NOTRBExoNOT_A,8.48295E-05,0.000142697,3.8904E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normRBLBExo_NOTFExo_RBExoNOT_A,8.37361E-05,0.000104296,0.000114053
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normRBLBExo_NOTFExo_NOTRBExoNOT_A,8.37077E-05,0.000104168,0.000114051
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normRBNOTLBExo_FExo_RBExoNOT_A,8.84398E-05,0.00014297,3.8568E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normRBNOTLBExo_FExo_NOTRBExoNOT_A,8.46108E-05,0.000142633,3.8552E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normRBNOTLBExo_NOTFExo_RBExoNOT_A,8.95665E-05,0.000142,3.87293E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normRBNOTLBExo_NOTFExo_NOTRBExoNOT_A,8.43994E-05,0.000142763,3.836E-05
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:Â·gc.alloc.rate.normNOT_FNOTLBExo_NOTFExo_NOTRBExoA,8.47614E-05,0.000104912,0.00011437
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normBTSTExo_BTExoBS,0.000100688,0.00011812,0.000129153
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normBTSTExo_NOT_BTExoBS,0.000100399,0.000117361,0.000129034
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normBTNOT_STExo_BTExoBS,0.000105173,0.000156644,3.8096E-05
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normNOT_BTSTExo_BTExoBS,0.000100609,0.000117584,0.00012937
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normNOT_BTNOT_STExo_NOT_BTExoNOT_BS,0.00010463,0.000157776,3.776E-05
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normNOT_BTNOT_STExo_NOT_BTExoNOT_SH_AND_NOT_BS,0.000107258,0.000160808,3.8488E-05
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normSHSTExo_BTExoBS,0.000105888,0.000156759,0.000132319
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normSHSTExo_BTExoNOT_BH,0.000105758,0.000157024,3.8144E-05
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normNOT_BHSTExo_BTExoBS,9.4172E-05,0.00011197,0.000122392
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normBT_NOT_BHSTExo_BTExoBS,7.86559E-05,0.000101945,0.000148046
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normSH_BHSTExo_BTExoBS,8.3339E-05,0.000140952,0.000132175
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normSH_NOT_BHSTExo_BTExoBS,8.34596E-05,0.000140952,0.000156575
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:Â·gc.alloc.rate.normBT_BHNOT_STExo_BTExoBS,8.36163E-05,0.000175905,0.000134952
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U1U1Exo_U2Exo_U3ExoSMK,0.000830904,0.000697502,0.000903858
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U2NOTU1Exo_U2Exo_U3ExoSMK,0.00082107,0.000693632,0.000902541
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000825678,0.000698683,0.000902706
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1U1Exo_U2Exo_U3ExoSMK,0.000816811,0.00068651,0.001040373
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1U1Exo_U2Exo_U3ExoDK,0.000849896,0.000837492,0.00107056
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoSMK,0.000808939,0.000685802,0.001044714
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoDK,0.000848361,0.000836847,0.00109207
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000808953,0.000686492,0.001047019
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoDK,0.000846207,0.000832415,0.00095134
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoSMK,0.00083501,0.000888981,0.001091468
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoDK_U1_or_SD_U1,0.000833535,0.000888588,0.001385669
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U2_FN_U2_A_U2U1Exo_U2Exo_U3ExoSMK,0.00079766,0.000672188,0.001056743
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoSMK,0.000830761,0.000881002,0.001109225
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoDK_U2_or_SD_U2,0.00082749,0.000890118,0.001206927
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3_A_U3U1Exo_U2Exo_U3ExoSMK,0.00079463,0.000675327,0.001058651
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3_A_U3NOTU1Exo_U2Exo_U3ExoSMK,0.000791552,0.000674751,0.001058605
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000829619,0.000887783,0.000953917
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoDK_U3_or_SD_U3,0.000831335,0.000889505,0.001077126
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1_AD_U1U1Exo_U2Exo_U3ExoSMK,0.000822306,0.000890201,0.00107857
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U2_FN_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK,0.000832916,0.000888134,0.001098387
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000829189,0.00087919,0.000953915
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1_A_U1_AD_U1U1Exo_U2Exo_U3ExoSMK,0.000813833,0.000943152,0.001134846
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U2_FN_U2_A_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK,0.000814884,0.000942906,0.001148509
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3_A_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000812398,0.000941228,0.000994938
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normA_U1U1Exo_U2Exo_U3ExoSD,0.000866731,0.000786948,0.000911304
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normA_U2NOTU1Exo_U2Exo_U3ExoSD,0.000865042,0.000789305,0.000921852
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normA_U3NOTU1Exo_NOTU2Exo_U3ExoSD,0.000858163,0.000790093,0.000140452
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normA_U1_AD_U1U1Exo_U2Exo_U3ExoSD,0.000851088,0.000832472,0.001097394
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normA_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSD,0.000845448,0.000835652,0.001115119
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:Â·gc.alloc.rate.normA_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSD,0.000845125,0.000837293,0.000961137
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U1SMK,0.002609515,0.001864311,0.002720151
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1SMK,0.002595468,0.001856428,0.003261211
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1DK,0.002687842,0.002138248,0.003336335
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1_A_U1SMK,0.002664418,0.002219967,0.003460753
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.002667397,0.002225357,0.008115959
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U2_FN_U2_A_U2SMK,0.002564054,0.001837966,0.00336947
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U3_FN_U3_A_U3SMK,0.002576494,0.001822711,0.003377813
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1_AD_U1SMK,0.002653988,0.002221433,0.003347751
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normFS_U1_FN_U1_A_U1_AD_U1SMK,0.002646176,0.002316493,0.003555163
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normA_U1SD,0.002700076,0.002058371,0.002754342
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:Â·gc.alloc.rate.normA_U1_AD_U1SD,0.002688009,0.002147831,0.00345978
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094ExoF,1.046297771,0.071801867,0.071801867
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094ExoF_or_H,1.046300445,0.071927976,1.046300445
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092ExoF,1.046631078,0.071802194,0.071927976
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046404462,0.071928344,1.046631078
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046652212,0.071802273,0.071802194
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046656207,0.071928418,1.046404462
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo__4080F,1.046666535,0.071736579,0.071928344
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046669206,0.071928327,1.046652212
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094ExoF,1.050658647,0.082070711,0.071802273
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094ExoF_or_H,1.05033399,0.082196408,1.046656207
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092ExoF,1.046422953,0.071792344,0.071928418
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046436857,0.071918459,1.046666535
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046445337,0.071644307,0.071736579
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046534001,0.071918569,1.046669206
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F,1.04647085,0.071792342,0.071928327
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046474847,0.071918494,1.050658647
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF,1.049424145,0.082038994,0.082070711
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H,1.049415241,0.082164104,1.05033399
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF,1.049416254,0.084991418,0.082196408
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H,1.049429582,0.08511714,1.046422953
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.049433223,0.090899042,0.071792344
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.049435385,0.091023668,1.046436857
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F,1.045220044,0.071756802,0.071918459
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.045222703,0.071882876,1.046445337
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF,1.04749155,0.081985801,0.071644307
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H,1.047822494,0.082357924,1.046534001
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF,1.047593279,0.084941444,0.071918569
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H,1.047835386,0.085067297,1.04647085
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.047501532,0.090985479,0.071792342
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.047831161,0.090980254,1.046474847
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F,1.043617114,0.071698399,0.071918494
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.043619771,0.0718246,1.049424145
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF,1.047676238,0.081885348,0.082038994
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H,1.047690827,0.082100809,1.049415241
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF,1.047452174,0.084902251,0.082164104
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H,1.047681762,0.084997765,1.049416254
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.047698262,0.090846367,0.084991418
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.047699078,0.090971117,1.049429582
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F,1.047374115,0.108589635,0.08511714
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.047715417,0.108715673,1.049433223
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094ExoF,1.046732459,0.081879905,0.090899042
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H,1.046745837,0.082005037,1.049435385
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF,1.046408472,0.084888342,0.091023668
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046737706,0.085013974,1.045220044
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046414125,0.090806123,0.071756802
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046416285,0.091062703,1.045222703
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F,1.046768417,0.108566749,0.071882876
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046758815,0.108036199,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094ExoF,1.046174185,0.081781833,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H,1.045838625,0.081907952,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF,1.0460378,0.084844152,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046179628,0.084969127,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.045845235,0.090522467,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046185406,0.090649089,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F,1.045859441,0.108008067,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.045861558,0.108972952,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094ExoF,1.042658946,0.081400967,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H,1.042661099,0.081526081,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF,1.042661591,0.084330611,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H,1.042663742,0.084456338,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.042667055,0.090191288,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.042669196,0.090316919,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F,1.042343458,0.107714639,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.042748581,0.107903183,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinary:·gc.alloc.rate.normC_P1Exo_P1N/A,4.038413038,0.216008511,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinary:·gc.alloc.rate.normC_P1Exo_P1_P2N/A,4.038694585,0.163603434,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinary:·gc.alloc.rate.normC_P1_P2Exo_P1N/A,4.035591536,0.163506826,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinary:·gc.alloc.rate.normC_P1_P2Exo_P1_P2N/A,4.033902263,0.163426178,
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH3C_13_14,0.000293112,0.000278177,0.000416921
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH4C_29_30,0.000652715,0.00055265,0.000877162
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH5C_61_62,0.001451489,0.001113766,0.001993278
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH7C_253_254,0.008716061,0.004392675,0.013569657
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH8C_509_510,0.025033516,0.008892627,0.030185406
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH9C_1021_1022,0.080521037,0.017815141,0.104678728
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH10C_2045_2046,0.283106913,0.035531842,0.498670472
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH11C_4093_4094,1.052502509,0.071074561,1.793194205
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK,0.175115485,0.087951839,0.203428784
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK,0.176867458,0.090013115,0.300128632
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK,0.178141927,0.094503211,0.299695388
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.177720324,0.091254296,0.302866072
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.177710634,0.100066248,0.525186448
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.177593652,0.089863066,0.301583968
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.176590644,0.089953217,0.300153112
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.17993693,0.090971294,0.301406544
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.178914934,0.094355293,0.303224668
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD,0.177629484,0.093157447,0.203903488
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD,0.178555946,0.095593636,0.303781112
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK,0.430156896,0.232934278,0.442579816
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK,0.430444764,0.232223828,0.67360896
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK,0.428524972,0.241425734,0.684936112
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.432124192,0.237302956,0.677706512
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.430868648,0.253553522,0.475939528
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.432118912,0.232846186,0.671454984
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.42981868,0.23297621,0.674812064
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.430861104,0.236975692,0.674960072
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.428259864,0.239243836,0.679875768
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD,0.43266318,0.23856504,0.4427908
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD,0.427441376,0.241340038,0.667130152
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK,0.824058948,0.472844096,0.766043352
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK,0.822902756,0.474615364,1.185124832
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK,0.826136012,0.487940304,1.185036616
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.825210016,0.4821236,1.187891568
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.825423084,0.508995024,0.801053456
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.822435524,0.473943708,1.185270808
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.821506824,0.472875136,1.184735944
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.825138644,0.481828388,1.184911144
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.825774672,0.483525216,1.191351392
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD,0.825562952,0.48437068,0.765021688
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD,0.82630942,0.490995044,1.168443744
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK,1.413078088,0.863279732,1.197327592
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK,1.410568896,0.863276248,1.859573808
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK,1.402118268,0.883761928,1.86832808
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,1.414556516,0.878420368,1.862656648
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,1.414348912,0.915377304,1.238960288
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.411745796,0.863315768,1.858928088
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,1.410812808,0.863312376,1.868700432
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,1.414706324,0.879612144,1.8650116
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,1.41370348,0.883351216,1.876637136
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD,1.400648664,0.877330264,1.202038752
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD,1.41455692,0.885843492,1.828998024
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK,2.1722757,1.397823876,1.711450504
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK,2.157834392,1.397938088,2.481507064
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK,2.175260264,1.4084962,2.488386592
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,2.173958088,1.40859972,2.475955024
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,2.17759682,1.469547048,1.7788314
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,2.172803772,1.395619944,2.4570498
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,2.177229024,1.401979964,2.45540448
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,2.180721576,1.42199798,2.476443696
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,2.175759088,1.428887184,2.479167208
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD,2.161033976,1.410195556,1.71143184
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD,2.178869092,1.419403888,2.430490376
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK,3.128147432,1.61730338,2.362935072
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK,3.128687808,1.61403146,3.385843272
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK,3.127505928,1.709759456,3.407470536
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,3.133538304,1.678989184,3.412647648
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,3.133435328,1.780981784,2.396906744
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,3.128758564,1.619290324,3.4000476
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,3.13037364,1.605199324,3.39927608
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,3.128880504,1.681718844,3.385915624
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,3.126415448,1.701562844,3.418963816
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD,3.110124256,1.614077108,2.337470568
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD,3.127561944,1.6200357,3.335024488
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK,4.378177532,2.123209044,3.148269824
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK,4.379812708,2.124109684,4.553602576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK,4.406538752,2.244710248,4.60283704
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,4.408253396,2.224205296,4.603859088
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,4.404705484,2.324896912,3.205207824
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,4.401587124,2.124130612,4.56281096
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,4.397606156,2.123256452,4.602615136
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,4.404158464,2.228807188,4.604102304
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,4.380699808,2.261373008,4.57649016
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD,4.404874608,2.11254902,3.161258656
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD,4.408432068,2.116214972,4.529264264
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK,6.038694112,2.616751484,4.074489048
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK,6.052169652,2.611482932,5.923605624
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK,6.054922668,2.754469044,5.8944782
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,6.045952408,2.740926604,5.92392132
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,6.022448584,2.87080628,4.142034952
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,6.01375192,2.575672436,5.924875256
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,6.040479732,2.617716612,5.92419008
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,6.050764468,2.710509308,5.923939416
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,6.043747056,2.794162076,5.938014064
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD,6.046866036,2.612492524,4.069587832
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD,6.05223528,2.617913452,5.808928744
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK,7.971978048,3.349335936,5.157566592
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK,7.980266916,3.402401528,7.495325392
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK,7.979514952,3.56114408,7.541924424
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,7.986148816,3.566620692,7.548256832
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,7.98040406,3.725486668,5.278167792
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,7.986564052,3.401333724,7.51587988
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,7.977227288,3.402541208,7.542309128
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,7.979738912,3.567491072,7.54396056
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,7.980223548,3.62031842,7.555988576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD,7.977843592,3.408693408,5.215294432
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD,7.980036116,3.409107568,7.4527892
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK,0.044479688,0.021479554,0.056175403
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK,0.045083516,0.02240949,0.078721284
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK,0.044907048,0.023559801,0.078763432
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.046029157,0.024265388,0.079528508
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.045831952,0.025919282,0.136323256
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.045230575,0.022163967,0.078892733
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.045159579,0.021494045,0.078173169
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.045954455,0.023365192,0.079456759
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.045734301,0.024505066,0.080387258
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD,0.045425289,0.023768568,0.056958429
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD,0.046014373,0.024453243,0.076350264
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK,10.20172269,4.052208552,6.255960576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK,10.15608199,4.052432068,9.05489884
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK,10.16033462,4.243000924,9.054884744
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,10.21133336,4.250459756,9.0810656
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,10.16087427,4.436656308,6.266072472
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,10.19571533,4.052264948,9.053963128
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,10.19945802,4.053121108,9.07518384
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,10.20586945,4.252223448,9.078091336
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,10.194841,4.31116866,9.092742392
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD,10.20853941,4.060428004,6.273444656
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD,10.20604458,4.059127276,8.94448868
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK,12.75190098,4.932255532,7.60011424
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK,12.7016469,4.921028652,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK,12.76256648,5.14309556,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,12.7021296,5.123716268,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,12.7739961,5.407627352,7.690370728
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,12.75522961,4.933875356,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,12.74646898,4.934326564,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,12.75761842,5.134150924,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,12.76282851,5.189195716,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD,12.74984918,4.94162882,7.607856776
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD,12.76927862,4.868603156,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK,15.65138798,5.680758844,8.699633216
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK,15.59591181,5.684000284,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK,15.64973798,5.935197812,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,15.65043434,5.886713716,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,15.65618874,6.24579818,8.789731472
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,15.65549435,5.683484692,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,15.57793929,5.681540004,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,15.65550217,5.885755508,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,15.65070182,5.944763924,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD,15.61544353,5.665152012,8.72179204
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD,15.66364176,5.691363596,


==> data/plotdata/cactus-mem-short.csv <==
Bencmark,ILP,MaxSAT,SAT
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH10C_2046,0.283203264,0.035266059,0.286010048
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH10C_2045_2046,0.283036391,0.035608014,0.498522896
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH10C_2043_2044_2045_2046,0.282801416,0.035257279,0.500146923
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH11C_4094,1.052645797,0.071030975,1.058523888
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH11C_4093_4094,1.052502675,0.071070288,1.793208309
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:Â·gc.alloc.rate.normDEPTH11C_4091_4092_4093_4094,1.052451741,0.07104648,1.793191232
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_4093BExo_4093Exo_4094Exo,1.046611531,0.071801918,1.055299072
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_4094BExo_4094Exo,1.051090237,0.079250307,1.060127923
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo,1.046938267,0.071801903,1.055099653
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo,1.050972184,0.082118563,1.797742907
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:Â·gc.alloc.rate.normC_NOT4092_4093_4094BExo_4093Exo_4094Exo,1.050556931,0.082244707,1.799492123
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094ExoF,1.046297771,0.071801867,0.071801867
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094ExoF_or_H,1.046300445,0.071927976,1.046300445
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092ExoF,1.046631078,0.071802194,0.071927976
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046404462,0.071928344,1.046631078
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046652212,0.071802273,0.071802194
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046656207,0.071928418,1.046404462
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo__4080F,1.046666535,0.071736579,0.071928344
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046669206,0.071928327,1.046652212
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094ExoF,1.050658647,0.082070711,0.071802273
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094ExoF_or_H,1.05033399,0.082196408,1.046656207
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092ExoF,1.046422953,0.071792344,0.071928418
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046436857,0.071918459,1.046666535
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046445337,0.071644307,0.071736579
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046534001,0.071918569,1.046669206
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F,1.04647085,0.071792342,0.071928327
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046474847,0.071918494,1.050658647
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF,1.049424145,0.082038994,0.082070711
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H,1.049415241,0.082164104,1.05033399
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF,1.049416254,0.084991418,0.082196408
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H,1.049429582,0.08511714,1.046422953
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.049433223,0.090899042,0.071792344
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.049435385,0.091023668,1.046436857
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F,1.045220044,0.071756802,0.071918459
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.045222703,0.071882876,1.046445337
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF,1.04749155,0.081985801,0.071644307
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H,1.047822494,0.082357924,1.046534001
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF,1.047593279,0.084941444,0.071918569
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H,1.047835386,0.085067297,1.04647085
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.047501532,0.090985479,0.071792342
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.047831161,0.090980254,1.046474847
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F,1.043617114,0.071698399,0.071918494
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.043619771,0.0718246,1.049424145
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF,1.047676238,0.081885348,0.082038994
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H,1.047690827,0.082100809,1.049415241
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF,1.047452174,0.084902251,0.082164104
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H,1.047681762,0.084997765,1.049416254
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.047698262,0.090846367,0.084991418
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.047699078,0.090971117,1.049429582
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F,1.047374115,0.108589635,0.08511714
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.047715417,0.108715673,1.049433223
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094ExoF,1.046732459,0.081879905,0.090899042
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H,1.046745837,0.082005037,1.049435385
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF,1.046408472,0.084888342,0.091023668
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046737706,0.085013974,1.045220044
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046414125,0.090806123,0.071756802
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046416285,0.091062703,1.045222703
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F,1.046768417,0.108566749,0.071882876
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046758815,0.108036199,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094ExoF,1.046174185,0.081781833,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H,1.045838625,0.081907952,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF,1.0460378,0.084844152,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046179628,0.084969127,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.045845235,0.090522467,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046185406,0.090649089,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F,1.045859441,0.108008067,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.045861558,0.108972952,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094ExoF,1.042658946,0.081400967,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H,1.042661099,0.081526081,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF,1.042661591,0.084330611,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H,1.042663742,0.084456338,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.042667055,0.090191288,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.042669196,0.090316919,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F,1.042343458,0.107714639,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.042748581,0.107903183,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinary:·gc.alloc.rate.normC_P1Exo_P1N/A,4.038413038,0.216008511,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinary:·gc.alloc.rate.normC_P1Exo_P1_P2N/A,4.038694585,0.163603434,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinary:·gc.alloc.rate.normC_P1_P2Exo_P1N/A,4.035591536,0.163506826,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinary:·gc.alloc.rate.normC_P1_P2Exo_P1_P2N/A,4.033902263,0.163426178,
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH10C_2045_2046,0.283106913,0.035531842,0.498670472
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:Â·gc.alloc.rate.normDEPTH11C_4093_4094,1.052502509,0.071074561,1.793194205
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK,0.175115485,0.087951839,0.203428784
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK,0.176867458,0.090013115,0.300128632
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK,0.178141927,0.094503211,0.299695388
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.177720324,0.091254296,0.302866072
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.177710634,0.100066248,0.525186448
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.177593652,0.089863066,0.301583968
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.176590644,0.089953217,0.300153112
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.17993693,0.090971294,0.301406544
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.178914934,0.094355293,0.303224668
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD,0.177629484,0.093157447,0.203903488
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD,0.178555946,0.095593636,0.303781112
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK,0.430156896,0.232934278,0.442579816
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK,0.430444764,0.232223828,0.67360896
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK,0.428524972,0.241425734,0.684936112
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.432124192,0.237302956,0.677706512
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.430868648,0.253553522,0.475939528
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.432118912,0.232846186,0.671454984
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.42981868,0.23297621,0.674812064
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.430861104,0.236975692,0.674960072
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.428259864,0.239243836,0.679875768
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD,0.43266318,0.23856504,0.4427908
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD,0.427441376,0.241340038,0.667130152
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK,0.824058948,0.472844096,0.766043352
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK,0.822902756,0.474615364,1.185124832
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK,0.826136012,0.487940304,1.185036616
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.825210016,0.4821236,1.187891568
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.825423084,0.508995024,0.801053456
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.822435524,0.473943708,1.185270808
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.821506824,0.472875136,1.184735944
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.825138644,0.481828388,1.184911144
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.825774672,0.483525216,1.191351392
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD,0.825562952,0.48437068,0.765021688
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD,0.82630942,0.490995044,1.168443744
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK,1.413078088,0.863279732,1.197327592
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK,1.410568896,0.863276248,1.859573808
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK,1.402118268,0.883761928,1.86832808
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,1.414556516,0.878420368,1.862656648
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,1.414348912,0.915377304,1.238960288
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.411745796,0.863315768,1.858928088
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,1.410812808,0.863312376,1.868700432
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,1.414706324,0.879612144,1.8650116
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,1.41370348,0.883351216,1.876637136
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD,1.400648664,0.877330264,1.202038752
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD,1.41455692,0.885843492,1.828998024
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK,2.1722757,1.397823876,1.711450504
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK,2.157834392,1.397938088,2.481507064
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK,2.175260264,1.4084962,2.488386592
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,2.173958088,1.40859972,2.475955024
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,2.17759682,1.469547048,1.7788314
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,2.172803772,1.395619944,2.4570498
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,2.177229024,1.401979964,2.45540448
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,2.180721576,1.42199798,2.476443696
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,2.175759088,1.428887184,2.479167208
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD,2.161033976,1.410195556,1.71143184
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD,2.178869092,1.419403888,2.430490376
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK,3.128147432,1.61730338,2.362935072
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK,3.128687808,1.61403146,3.385843272
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK,3.127505928,1.709759456,3.407470536
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,3.133538304,1.678989184,3.412647648
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,3.133435328,1.780981784,2.396906744
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,3.128758564,1.619290324,3.4000476
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,3.13037364,1.605199324,3.39927608
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,3.128880504,1.681718844,3.385915624
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,3.126415448,1.701562844,3.418963816
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD,3.110124256,1.614077108,2.337470568
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD,3.127561944,1.6200357,3.335024488
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK,4.378177532,2.123209044,3.148269824
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK,4.379812708,2.124109684,4.553602576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK,4.406538752,2.244710248,4.60283704
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,4.408253396,2.224205296,4.603859088
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,4.404705484,2.324896912,3.205207824
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,4.401587124,2.124130612,4.56281096
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,4.397606156,2.123256452,4.602615136
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,4.404158464,2.228807188,4.604102304
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,4.380699808,2.261373008,4.57649016
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD,4.404874608,2.11254902,3.161258656
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD,4.408432068,2.116214972,4.529264264
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK,6.038694112,2.616751484,4.074489048
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK,6.052169652,2.611482932,5.923605624
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK,6.054922668,2.754469044,5.8944782
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,6.045952408,2.740926604,5.92392132
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,6.022448584,2.87080628,4.142034952
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,6.01375192,2.575672436,5.924875256
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,6.040479732,2.617716612,5.92419008
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,6.050764468,2.710509308,5.923939416
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,6.043747056,2.794162076,5.938014064
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD,6.046866036,2.612492524,4.069587832
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD,6.05223528,2.617913452,5.808928744
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK,7.971978048,3.349335936,5.157566592
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK,7.980266916,3.402401528,7.495325392
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK,7.979514952,3.56114408,7.541924424
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,7.986148816,3.566620692,7.548256832
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,7.98040406,3.725486668,5.278167792
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,7.986564052,3.401333724,7.51587988
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,7.977227288,3.402541208,7.542309128
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,7.979738912,3.567491072,7.54396056
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,7.980223548,3.62031842,7.555988576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD,7.977843592,3.408693408,5.215294432
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD,7.980036116,3.409107568,7.4527892
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK,0.044479688,0.021479554,0.056175403
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK,0.045083516,0.02240949,0.078721284
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK,0.044907048,0.023559801,0.078763432
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.046029157,0.024265388,0.079528508
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.045831952,0.025919282,0.136323256
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.045230575,0.022163967,0.078892733
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.045159579,0.021494045,0.078173169
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.045954455,0.023365192,0.079456759
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.045734301,0.024505066,0.080387258
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD,0.045425289,0.023768568,0.056958429
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD,0.046014373,0.024453243,0.076350264
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK,10.20172269,4.052208552,6.255960576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK,10.15608199,4.052432068,9.05489884
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK,10.16033462,4.243000924,9.054884744
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,10.21133336,4.250459756,9.0810656
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,10.16087427,4.436656308,6.266072472
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,10.19571533,4.052264948,9.053963128
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,10.19945802,4.053121108,9.07518384
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,10.20586945,4.252223448,9.078091336
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,10.194841,4.31116866,9.092742392
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD,10.20853941,4.060428004,6.273444656
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD,10.20604458,4.059127276,8.94448868
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK,12.75190098,4.932255532,7.60011424
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK,12.7016469,4.921028652,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK,12.76256648,5.14309556,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,12.7021296,5.123716268,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,12.7739961,5.407627352,7.690370728
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,12.75522961,4.933875356,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,12.74646898,4.934326564,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,12.75761842,5.134150924,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,12.76282851,5.189195716,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD,12.74984918,4.94162882,7.607856776
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD,12.76927862,4.868603156,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK,15.65138798,5.680758844,8.699633216
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK,15.59591181,5.684000284,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK,15.64973798,5.935197812,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,15.65043434,5.886713716,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,15.65618874,6.24579818,8.789731472
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,15.65549435,5.683484692,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,15.57793929,5.681540004,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,15.65550217,5.885755508,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,15.65070182,5.944763924,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD,15.61544353,5.665152012,8.72179204
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD,15.66364176,5.691363596,


==> data/plotdata/cactus-mem-why-all.csv <==
Bencmark,ILP,MaxSAT,SAT,WHY
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:·gc.alloc.rate.normAI,0.000182418,0.000223536,0.000210696,0.000576381
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:·gc.alloc.rate.normAC,0.000182162,0.000223624,0.000210703,0.000596497
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:·gc.alloc.rate.normA_CI,0.000162076,0.000246365,0.000254244,
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:·gc.alloc.rate.normNOT_G_NOT_HI,0.000153325,0.000163943,0.000230333,
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:·gc.alloc.rate.normA_DC,0.000166019,0.000250449,0.000279018,
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2:·gc.alloc.rate.normA,6.81125E-05,0.000124584,3.544E-05,0.000171632
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2:·gc.alloc.rate.normB,6.85703E-05,0.000123824,3.5408E-05,
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2:·gc.alloc.rate.normA_B,5.28272E-05,0.000114896,0.000124663,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normAAExo_BExo,5.90651E-05,8.1744E-05,8.60245E-05,0.000167394
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normAAExo_NOTBExo,6.18755E-05,0.000117776,8.998E-05,0.000160916
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normANOTAExo_MDExo,5.86442E-05,8.1712E-05,8.6024E-05,0.000158811
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normANOTAExo_NOTBExo,5.90814E-05,0.000117832,8.64954E-05,0.000158811
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normBAExo_BExo,6.27562E-05,0.000117753,3.3136E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normBAExo_NOTBExo,5.80685E-05,0.00011784,3.3152E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normBNOTAExo_MDExo,5.90074E-05,8.1408E-05,8.6E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normBNOTAExo_NOTBExo,5.91326E-05,8.1792E-05,8.6216E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normA_BAExo_BExo,4.6789E-05,0.000107952,0.00011493,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normA_BAExo_NOTBExo,4.60868E-05,0.000107736,7.6056E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normA_BNOTAExo_MDExo,4.64927E-05,0.000142064,0.000115516,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRST:·gc.alloc.rate.normA_BNOTAExo_NOTBExo,4.33072E-05,0.00010824,0.000116337,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normAAExo_BExo,5.94356E-05,8.2104E-05,8.6616E-05,0.000189114
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normAAExo_NOTBExo,5.97323E-05,0.000118128,8.7032E-05,0.000180953
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normANOTAExo_MDExo,5.94795E-05,8.2032E-05,8.68423E-05,0.000184628
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normANOTAExo_NOTBExo,5.94783E-05,0.000118464,8.71123E-05,0.000180681
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normBAExo_BExo,6.94518E-05,0.000124408,9.6153E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normBAExo_NOTBExo,6.6386E-05,8.8464E-05,9.36105E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normBNOTAExo_MDExo,6.64397E-05,8.792E-05,9.3088E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normBNOTAExo_NOTBExo,6.62032E-05,8.82E-05,9.31691E-05,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normA_BAExo_BExo,4.71601E-05,0.00010844,0.000115545,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normA_BAExo_NOTBExo,4.39562E-05,0.000108856,0.000116777,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normA_BNOTAExo_MDExo,4.71786E-05,0.000142744,0.000116421,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECOND:·gc.alloc.rate.normA_BNOTAExo_NOTBExo,4.37638E-05,0.000108664,0.000117124,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH3C_14,0.00030861,0.000289321,0.00035057,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH3C_13_14,0.000292307,0.000278869,0.000419873,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH3C_11_12_13_14,0.000261281,0.000253012,0.000406397,0.00103141
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH4C_30,0.000667024,0.000563682,0.000723088,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH4C_29_30,0.000650578,0.000553932,0.000876276,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH4C_27_28_29_30,0.000617626,0.000530416,0.000866165,0.002220665
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH5C_62,0.001469579,0.001122118,0.00158123,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH5C_61_62,0.001452378,0.001110575,0.001986912,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH5C_59_60_61_62,0.001421947,0.001085504,0.001970639,0.004753458
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH6C_126,0.003443236,0.002231131,0.003642981,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH6C_125_126,0.003444758,0.002221987,0.004271205,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH6C_123_124_125_126,0.003355466,0.002191841,0.004234774,0.010357693
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH7C_254,0.008818581,0.004469319,0.009172377,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH7C_253_254,0.008763619,0.004447269,0.013545861,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH7C_251_252_253_254,0.008696493,0.004419567,0.013554088,0.023872091
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH8C_510,0.025126114,0.008884261,0.025807793,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH8C_509_510,0.02504566,0.00888002,0.030076771,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH8C_507_508_509_510,0.025005904,0.00877536,0.030223504,0.059335107
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH9C_1022,0.0807348,0.017762519,0.082076655,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH9C_1021_1022,0.080700773,0.017781174,0.104608352,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH9C_1019_1020_1021_1022,0.080342428,0.017757353,0.105469663,0.166061144
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH10C_2046,0.283203264,0.035266059,0.286010048,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH10C_2045_2046,0.283036391,0.035608014,0.498522896,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH10C_2043_2044_2045_2046,0.282801416,0.035257279,0.500146923,0.518751516
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH11C_4094,1.052645797,0.071030975,1.058523888,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH11C_4093_4094,1.052502675,0.071070288,1.793208309,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH11C_4091_4092_4093_4094,1.052451741,0.07104648,1.793191232,1.782461212
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093BExo_4093Exo_4094Exo,1.046611531,0.071801918,1.055299072,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4094Exo,1.051090237,0.079250307,1.060127923,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo,1.046938267,0.071801903,1.055099653,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo,1.050972184,0.082118563,1.797742907,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_NOT4092_4093_4094BExo_4093Exo_4094Exo,1.050556931,0.082244707,1.799492123,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normLLExo_MDExo,6.47747E-05,0.000120856,3.3128E-05,0.00017006
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normLLExo_NOTMDExo,6.57248E-05,0.000120352,3.3352E-05,0.000164727
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normLNOTLExo_MDExo,6.18918E-05,0.000120192,3.35303E-05,0.000165117
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normLNOTLExo_NOTMDExo,6.15901E-05,0.000120248,3.2952E-05,0.000160883
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normMDLExo_MDExo,6.43525E-05,0.000120592,3.3128E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normMDLExo_NOTMDExo,6.16795E-05,0.000120336,3.3528E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normMDNOTLExo_MDExo,6.56235E-05,0.000120616,3.3352E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normMDNOTLExo_NOTMDExo,6.14633E-05,0.00012008,3.292E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normL_MDLExo_MDExo,4.89664E-05,0.000147296,0.000100553,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normL_MDLExo_NOTMDExo,4.98327E-05,0.000111392,3.3472E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normL_MDNOTLExo_MDExo,4.9763E-05,0.000111376,3.3472E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVE:·gc.alloc.rate.normL_MDNOTLExo_NOTMDExo,4.55423E-05,0.000112144,3.304E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normLLExo_MDExo,5.87036E-05,8.1608E-05,8.57841E-05,0.000165517
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normLLExo_NOTMDExo,6.31312E-05,0.000117918,3.3288E-05,0.000162141
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normLNOTLExo_MDExo,5.92731E-05,8.1904E-05,8.62362E-05,0.000162252
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normLNOTLExo_NOTMDExo,5.7756E-05,0.000117408,3.292E-05,0.000156241
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normMDLExo_MDExo,5.89052E-05,8.1592E-05,8.5704E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normMDLExo_NOTMDExo,5.9203E-05,8.1488E-05,8.62008E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normMDNOTLExo_MDExo,6.29048E-05,0.00011764,3.3288E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normMDNOTLExo_NOTMDExo,5.778E-05,0.000117664,3.292E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normL_MDLExo_MDExo,4.64556E-05,0.000141968,9.43294E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normL_MDLExo_NOTMDExo,4.71774E-05,0.000108176,9.50812E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normL_MDNOTLExo_MDExo,4.70251E-05,0.000108176,9.53401E-05,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVE:·gc.alloc.rate.normL_MDNOTLExo_NOTMDExo,4.22271E-05,0.00010764,3.2976E-05,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX1X1Exo_X2Exo,0.000982923,0.000869405,0.000156904,0.003789453
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX2X1Exo_X2Exo,0.000984156,0.000868179,0.000156905,0.003736024
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX1_X2X1Exo_X2Exo,0.000967137,0.000922048,0.001137324,0.003783809
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX1_X2X1Exo_X2Exo_X3Exo_X11Exo,0.000923275,0.000753108,0.001272082,0.003788112
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX3X3Exo_X11Exo,0.000989165,0.000869092,0.000157242,0.003777502
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX11X3Exo_X11Exo,0.000990856,0.000868434,0.000158452,0.003792849
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX11X4Exo_X11Exo,0.000989598,0.000869634,0.000157611,0.003785969
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX11X5Exo_X11Exo,0.000990877,0.000870571,0.000157594,0.003813737
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX11X6Exo_X11Exo,0.000989687,0.000870847,0.000158226,0.00382101
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX11X7Exo_X11Exo,0.000989615,0.000869826,0.000157597,0.003787672
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX11X8Exo_X11Exo,0.000986118,0.000868826,0.000157597,0.0037129
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX11X9Exo_X11Exo,0.00098609,0.000869805,0.000157598,0.003818145
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX11X10Exo_X11Exo,0.000987791,0.000869954,0.000157602,0.003831755
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX3_X11X3Exo_X11Exo,0.000972306,0.000923333,0.001172605,0.00380541
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX4X4Exo_X11Exo,0.000983195,0.000868905,0.00015724,0.003845611
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX4_X11X4Exo_X11Exo,0.000965517,0.000922876,0.001172392,0.003815201
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX5X5Exo_X11Exo,0.000988526,0.000870649,0.000157259,0.003872275
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX5_X11X5Exo_X11Exo,0.000972059,0.00092336,0.001171379,0.003827203
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX6X6Exo_X11Exo,0.000988773,0.000869055,0.000157244,0.003766043
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX6_X11X6Exo_X11Exo,0.000973582,0.000923007,0.001171136,0.003859723
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX7X7Exo_X11Exo,0.00098702,0.000871324,0.000157254,0.003807876
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX7_X11X7Exo_X11Exo,0.000969328,0.000924635,0.00116766,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX8X8Exo_X11Exo,0.000986626,0.000871069,0.000157253,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX8_X11X8Exo_X11Exo,0.000972467,0.00092432,0.001171111,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX9X9Exo_X11Exo,0.000986094,0.000869275,0.000157245,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX9_X11X9Exo_X11Exo,0.000967946,0.000926511,0.001171365,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX10X10Exo_X11Exo,0.000982773,0.000869078,0.000157263,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX10_X11X10Exo_X11Exo,0.000972963,0.000922845,0.001172398,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX10_X11X10Exo_X11Exo_X12Exo_X17Exo,0.000931809,0.000759526,0.001218538,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX12X12Exo_X17Exo,0.000993523,0.000871125,0.000157294,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX17X12Exo_X17Exo,0.000993901,0.000871618,0.000157418,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX17X13Exo_X17Exo,0.00099578,0.000870974,0.000157427,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX17X14Exo_X17Exo,0.000987718,0.000870345,0.000157426,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX17X15Exo_X17Exo,0.000994675,0.000873207,0.000157427,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX17X16Exo_X17Exo,0.00099397,0.00087082,0.000157426,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX12_X17X12Exo_X17Exo,0.000978938,0.000924496,0.001165756,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX13X13Exo_X17Exo,0.000989471,0.00087312,0.000157258,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX13_X17X13Exo_X17Exo,0.00097749,0.00092489,0.001146078,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX14X14Exo_X17Exo,0.000994257,0.000872312,0.000157289,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX14_X17X14Exo_X17Exo,0.00097826,0.000924537,0.001146252,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX15X15Exo_X17Exo,0.000994258,0.000870799,0.000157271,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX15_X17X15Exo_X17Exo,0.000980263,0.000924972,0.001146291,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX16X16Exo_X17Exo,0.000994963,0.000872406,0.000157244,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX16_X17X16Exo_X17Exo,0.000977476,0.000924982,0.001128242,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX18X18Exo_X19Exo,0.000990732,0.000870883,0.000157098,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX19X18Exo_X19Exo,0.000988567,0.000871131,0.000157081,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX18_X19X18Exo_X19Exo,0.000972866,0.000923083,0.001139577,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX20X20Exo_X21Exo,0.000988179,0.00087085,0.00015711,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX21X20Exo_X21Exo,0.000982407,0.000868939,0.000157096,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX20_X21X20Exo_X21Exo,0.000968739,0.000921194,0.001139524,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX22X22Exo_X23Exo,0.000987859,0.000870892,0.000157098,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX23X22Exo_X23Exo,0.000988851,0.000870753,0.000157115,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX22_X23X22Exo_X23Exo,0.000964667,0.00091935,0.00113952,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX24X24Exo_X25Exo,0.000987138,0.000868909,0.000157099,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX25X24Exo_X25Exo,0.000988062,0.000868932,0.000157108,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX24_X25X24Exo_X25Exo,0.000972854,0.000921066,0.001139529,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX26X26Exo,0.000984647,0.000869334,0.000156489,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX1_X3X1Exo_X2Exo_X3Exo_X11Exo,0.000970267,0.00092019,0.001101844,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX1_X3_X11X1Exo_X2Exo_X3Exo_X11Exo,0.000954076,0.000972214,0.001189196,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX10_X12X10Exo_X11Exo_X12Exo_X17Exo,0.000979673,0.000923327,0.00110421,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:·gc.alloc.rate.normX10_X12_X17X10Exo_X11Exo_X12Exo_X17Exo,0.000963889,0.000977315,0.001183506,
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:·gc.alloc.rate.normX3,0.001012756,0.000892025,0.001100069,0.004119709
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:·gc.alloc.rate.normX11,0.001014542,0.000886169,0.001096434,
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:·gc.alloc.rate.normX3_X11,0.00099256,0.000946192,0.001434869,
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:·gc.alloc.rate.normX1_X2_X3_X11,0.000958082,0.000922453,0.001547496,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normAAExo_BExo_CExo,8.20583E-05,0.00010256,0.000112309,0.000246755
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normAAExo_BExo_NOTCExo,8.77063E-05,0.000141475,3.7624E-05,0.000240559
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normAAExo_NOTBExo_CExo,8.25458E-05,0.0001032,0.000112729,0.000238457
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normAAExo_NOTBExo_NOTCExo,8.7778E-05,0.000141544,3.7448E-05,0.000239718
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normANOTAExo_BExo_CExo,8.29414E-05,0.000103234,0.000112889,0.000245694
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normANOTAExo_BExo_NOTCExo,8.26574E-05,0.000141549,3.7512E-05,0.000232894
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normANOTAExo_NOTBExo_CExo,8.23363E-05,0.000103012,0.000112491,0.000233958
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normANOTAExo_NOTBExo_NOTCExo,8.15356E-05,0.000141242,3.6968E-05,0.000235308
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normBAExo_BExo_CExo,8.21655E-05,0.000102152,0.000111928,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normBAExo_BExo_NOTCExo,8.74863E-05,0.000141192,3.76258E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normBAExo_NOTBExo_CExo,8.27256E-05,0.00010296,0.000112796,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normBAExo_NOTBExo_NOTCExo,8.24942E-05,0.000141288,3.7608E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normBNOTAExo_BExo_CExo,8.25973E-05,0.000102856,0.000112352,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normBNOTAExo_BExo_NOTCExo,8.7268E-05,0.000141416,3.7432E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normBNOTAExo_NOTBExo_CExo,8.24248E-05,0.000102536,0.000112088,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normBNOTAExo_NOTBExo_NOTCExo,8.21941E-05,0.000141224,3.68247E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normCAExo_BExo_CExo,8.23073E-05,0.000102248,0.000111777,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normCAExo_BExo_NOTCExo,8.2463E-05,0.000102152,0.000112136,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normCAExo_NOTBExo_CExo,8.75646E-05,0.000141384,3.7816E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normCAExo_NOTBExo_NOTCExo,8.24549E-05,0.000141176,3.7592E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normCNOTAExo_BExo_CExo,8.78201E-05,0.000141504,3.7816E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normCNOTAExo_BExo_NOTCExo,8.247E-05,0.00014092,3.7552E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normCNOTAExo_NOTBExo_CExo,8.77381E-05,0.000141098,3.7272E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normCNOTAExo_NOTBExo_NOTCExo,8.21349E-05,0.000140872,3.6968E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normA_B_CAExo_BExo_CExo,5.53669E-05,0.00019389,0.000124454,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normA_B_CAExo_BExo_NOTCExo,5.57224E-05,0.00015828,0.000120301,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normA_B_CAExo_NOTBExo_CExo,5.59272E-05,0.000155787,0.000120276,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normA_B_CAExo_NOTBExo_NOTCExo,5.53796E-05,0.00012024,3.7688E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normA_B_CNOTAExo_BExo_CExo,5.58435E-05,0.000155958,0.000119631,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normA_B_CNOTAExo_BExo_NOTCExo,5.57234E-05,0.000120224,3.7688E-05,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normA_B_CNOTAExo_NOTBExo_CExo,5.53243E-05,0.000119704,0.000120636,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prioners:·gc.alloc.rate.normA_B_CNOTAExo_NOTBExo_NOTCExo,5.06526E-05,0.000119936,3.7208E-05,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normLBLBExo_FExo_RBExoNOT_A,8.38434E-05,0.000104632,0.000114017,0.000244605
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normLBLBExo_FExo_NOTRBExoNOT_A,9.00175E-05,0.000142712,3.8728E-05,0.000241205
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normLBLBExo_NOTFExo_RBExoNOT_A,8.87692E-05,0.00014304,3.8936E-05,0.000237221
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normLBLBExo_NOTFExo_NOTRBExoNOT_A,8.84848E-05,0.000143012,3.8568E-05,0.000239361
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normLBNOTLBExo_FExo_RBExoNOT_A,8.35591E-05,0.000104441,0.000113778,0.000240401
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normLBNOTLBExo_FExo_NOTRBExoNOT_A,8.46263E-05,0.000142896,3.836E-05,0.000237301
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normLBNOTLBExo_NOTFExo_RBExoNOT_A,8.42639E-05,0.000142952,3.8904E-05,0.000233161
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normLBNOTLBExo_NOTFExo_NOTRBExoNOT_A,8.44146E-05,0.00014276,3.8552E-05,0.000233034
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normFLBExo_FExo_RBExoNOT_A,8.41681E-05,0.000104112,0.000114002,0.000240202
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normFLBExo_FExo_NOTRBExoNOT_A,8.98941E-05,0.000142728,0.000117482,0.000237339
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normFLBExo_NOTFExo_RBExoNOT_A,8.39768E-05,0.000104281,0.000114147,0.000233265
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normFLBExo_NOTFExo_NOTRBExoNOT_A,8.37343E-05,0.000143105,0.000113826,0.000235591
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normFNOTLBExo_FExo_RBExoNOT_A,8.85234E-05,0.000143088,3.876E-05,0.000233967
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normFNOTLBExo_FExo_NOTRBExoNOT_A,8.9466E-05,0.000143424,3.8552E-05,0.000233739
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normFNOTLBExo_NOTFExo_RBExoNOT_A,8.48787E-05,0.000142808,3.8904E-05,0.000229706
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normFNOTLBExo_NOTFExo_NOTRBExoNOT_A,8.41997E-05,0.000142859,3.85527E-05,0.000232276
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normRBLBExo_FExo_RBExoNOT_A,8.8898E-05,0.00014304,3.8936E-05,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normRBLBExo_FExo_NOTRBExoNOT_A,8.48295E-05,0.000142697,3.8904E-05,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normRBLBExo_NOTFExo_RBExoNOT_A,8.37361E-05,0.000104296,0.000114053,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normRBLBExo_NOTFExo_NOTRBExoNOT_A,8.37077E-05,0.000104168,0.000114051,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normRBNOTLBExo_FExo_RBExoNOT_A,8.84398E-05,0.00014297,3.8568E-05,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normRBNOTLBExo_FExo_NOTRBExoNOT_A,8.46108E-05,0.000142633,3.8552E-05,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normRBNOTLBExo_NOTFExo_RBExoNOT_A,8.95665E-05,0.000142,3.87293E-05,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normRBNOTLBExo_NOTFExo_NOTRBExoNOT_A,8.43994E-05,0.000142763,3.836E-05,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroad:·gc.alloc.rate.normNOT_FNOTLBExo_NOTFExo_NOTRBExoA,8.47614E-05,0.000104912,0.00011437,
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normBTSTExo_BTExoBS,0.000100688,0.00011812,0.000129153,0.000318178
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normBTSTExo_NOT_BTExoBS,0.000100399,0.000117361,0.000129034,0.000268372
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normBTNOT_STExo_BTExoBS,0.000105173,0.000156644,3.8096E-05,0.000316944
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normNOT_BTSTExo_BTExoBS,0.000100609,0.000117584,0.00012937,0.000320941
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normNOT_BTNOT_STExo_NOT_BTExoNOT_BS,0.00010463,0.000157776,3.776E-05,0.000267305
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normNOT_BTNOT_STExo_NOT_BTExoNOT_SH_AND_NOT_BS,0.000107258,0.000160808,3.8488E-05,0.000312643
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normSHSTExo_BTExoBS,0.000105888,0.000156759,0.000132319,0.000262982
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normSHSTExo_BTExoNOT_BH,0.000105758,0.000157024,3.8144E-05,0.000312704
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normNOT_BHSTExo_BTExoBS,9.4172E-05,0.00011197,0.000122392,0.000315917
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normBT_NOT_BHSTExo_BTExoBS,7.86559E-05,0.000101945,0.000148046,0.000262489
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normSH_BHSTExo_BTExoBS,8.3339E-05,0.000140952,0.000132175,0.000313574
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normSH_NOT_BHSTExo_BTExoBS,8.34596E-05,0.000140952,0.000156575,0.000268311
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:·gc.alloc.rate.normBT_BHNOT_STExo_BTExoBS,8.36163E-05,0.000175905,0.000134952,0.00031328
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U1U1Exo_U2Exo_U3ExoSMK,0.000830904,0.000697502,0.000903858,0.003602884
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U2NOTU1Exo_U2Exo_U3ExoSMK,0.00082107,0.000693632,0.000902541,0.003570605
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000825678,0.000698683,0.000902706,0.003643742
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1U1Exo_U2Exo_U3ExoSMK,0.000816811,0.00068651,0.001040373,0.003609257
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1U1Exo_U2Exo_U3ExoDK,0.000849896,0.000837492,0.00107056,0.003578559
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoSMK,0.000808939,0.000685802,0.001044714,0.003535567
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoDK,0.000848361,0.000836847,0.00109207,0.00348824
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000808953,0.000686492,0.001047019,0.003451852
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoDK,0.000846207,0.000832415,0.00095134,0.003421403
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoSMK,0.00083501,0.000888981,0.001091468,0.003410798
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoDK_U1_or_SD_U1,0.000833535,0.000888588,0.001385669,0.003333825
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U2_FN_U2_A_U2U1Exo_U2Exo_U3ExoSMK,0.00079766,0.000672188,0.001056743,0.003323419
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoSMK,0.000830761,0.000881002,0.001109225,0.00347582
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoDK_U2_or_SD_U2,0.00082749,0.000890118,0.001206927,0.003423038
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3_A_U3U1Exo_U2Exo_U3ExoSMK,0.00079463,0.000675327,0.001058651,0.003428087
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3_A_U3NOTU1Exo_U2Exo_U3ExoSMK,0.000791552,0.000674751,0.001058605,0.003373722
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000829619,0.000887783,0.000953917,0.003274016
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoDK_U3_or_SD_U3,0.000831335,0.000889505,0.001077126,0.003238171
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1_AD_U1U1Exo_U2Exo_U3ExoSMK,0.000822306,0.000890201,0.00107857,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U2_FN_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK,0.000832916,0.000888134,0.001098387,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000829189,0.00087919,0.000953915,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1_A_U1_AD_U1U1Exo_U2Exo_U3ExoSMK,0.000813833,0.000943152,0.001134846,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U2_FN_U2_A_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK,0.000814884,0.000942906,0.001148509,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3_A_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.000812398,0.000941228,0.000994938,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normA_U1U1Exo_U2Exo_U3ExoSD,0.000866731,0.000786948,0.000911304,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normA_U2NOTU1Exo_U2Exo_U3ExoSD,0.000865042,0.000789305,0.000921852,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normA_U3NOTU1Exo_NOTU2Exo_U3ExoSD,0.000858163,0.000790093,0.000140452,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normA_U1_AD_U1U1Exo_U2Exo_U3ExoSD,0.000851088,0.000832472,0.001097394,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normA_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSD,0.000845448,0.000835652,0.001115119,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:·gc.alloc.rate.normA_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSD,0.000845125,0.000837293,0.000961137,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U1SMK,0.002609515,0.001864311,0.002720151,0.016311891
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1SMK,0.002595468,0.001856428,0.003261211,0.015389216
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1DK,0.002687842,0.002138248,0.003336335,0.015808485
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1_A_U1SMK,0.002664418,0.002219967,0.003460753,0.016268191
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.002667397,0.002225357,0.008115959,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U2_FN_U2_A_U2SMK,0.002564054,0.001837966,0.00336947,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U3_FN_U3_A_U3SMK,0.002576494,0.001822711,0.003377813,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1_AD_U1SMK,0.002653988,0.002221433,0.003347751,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normFS_U1_FN_U1_A_U1_AD_U1SMK,0.002646176,0.002316493,0.003555163,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normA_U1SD,0.002700076,0.002058371,0.002754342,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKey:·gc.alloc.rate.normA_U1_AD_U1SD,0.002688009,0.002147831,0.00345978,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094ExoF,1.046297771,0.071801867,0.071801867,1.780116968
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094ExoF_or_H,1.046300445,0.071927976,1.046300445,1.776665436
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092ExoF,1.046631078,0.071802194,0.071927976,1.77936192
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046404462,0.071928344,1.046631078,1.776596156
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046652212,0.071802273,0.071802194,1.780129024
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046656207,0.071928418,1.046404462,1.774817328
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo__4080F,1.046666535,0.071736579,0.071928344,1.778759024
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046669206,0.071928327,1.046652212,1.775150616
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094ExoF,1.050658647,0.082070711,0.071802273,6.535453156
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094ExoF_or_H,1.05033399,0.082196408,1.046656207,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092ExoF,1.046422953,0.071792344,0.071928418,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046436857,0.071918459,1.046666535,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046445337,0.071644307,0.071736579,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046534001,0.071918569,1.046669206,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F,1.04647085,0.071792342,0.071928327,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046474847,0.071918494,1.050658647,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF,1.049424145,0.082038994,0.082070711,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H,1.049415241,0.082164104,1.05033399,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF,1.049416254,0.084991418,0.082196408,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H,1.049429582,0.08511714,1.046422953,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.049433223,0.090899042,0.071792344,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.049435385,0.091023668,1.046436857,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F,1.045220044,0.071756802,0.071918459,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.045222703,0.071882876,1.046445337,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF,1.04749155,0.081985801,0.071644307,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H,1.047822494,0.082357924,1.046534001,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF,1.047593279,0.084941444,0.071918569,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H,1.047835386,0.085067297,1.04647085,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.047501532,0.090985479,0.071792342,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.047831161,0.090980254,1.046474847,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F,1.043617114,0.071698399,0.071918494,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.043619771,0.0718246,1.049424145,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF,1.047676238,0.081885348,0.082038994,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H,1.047690827,0.082100809,1.049415241,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF,1.047452174,0.084902251,0.082164104,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H,1.047681762,0.084997765,1.049416254,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.047698262,0.090846367,0.084991418,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.047699078,0.090971117,1.049429582,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F,1.047374115,0.108589635,0.08511714,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.047715417,0.108715673,1.049433223,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094ExoF,1.046732459,0.081879905,0.090899042,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H,1.046745837,0.082005037,1.049435385,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF,1.046408472,0.084888342,0.091023668,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046737706,0.085013974,1.045220044,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046414125,0.090806123,0.071756802,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046416285,0.091062703,1.045222703,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F,1.046768417,0.108566749,0.071882876,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046758815,0.108036199,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094ExoF,1.046174185,0.081781833,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H,1.045838625,0.081907952,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF,1.0460378,0.084844152,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046179628,0.084969127,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.045845235,0.090522467,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046185406,0.090649089,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F,1.045859441,0.108008067,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.045861558,0.108972952,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094ExoF,1.042658946,0.081400967,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H,1.042661099,0.081526081,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF,1.042661591,0.084330611,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H,1.042663742,0.084456338,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.042667055,0.090191288,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.042669196,0.090316919,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F,1.042343458,0.107714639,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.042748581,0.107903183,,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinaryggc.alloc.rate.normC_P1Exo_P1N/A,4.038413038,0.216008511,500,6.538827584
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinaryggc.alloc.rate.normC_P1Exo_P1_P2N/A,4.038694585,0.163603434,500,0.817482928
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinaryggc.alloc.rate.normC_P1_P2Exo_P1N/A,4.035591536,0.163506826,,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinaryggc.alloc.rate.normC_P1_P2Exo_P1_P2N/A,4.033902263,0.163426178,,
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH3C_13_14,0.000293112,0.000278177,0.000416921,0.001039215
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH4C_29_30,0.000652715,0.00055265,0.000877162,0.002250571
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH5C_61_62,0.001451489,0.001113766,0.001993278,0.004816943
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH7C_253_254,0.008716061,0.004392675,0.013569657,0.024076966
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH8C_509_510,0.025033516,0.008892627,0.030185406,0.059866147
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH9C_1021_1022,0.080521037,0.017815141,0.104678728,0.166819558
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH10C_2045_2046,0.283106913,0.035531842,0.498670472,0.520095128
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH11C_4093_4094,1.052502509,0.071074561,1.793194205,1.786887728
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK,0.175115485,0.087951839,0.203428784,0.817482928
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK,0.176867458,0.090013115,0.300128632,0.809474608
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK,0.178141927,0.094503211,0.299695388,0.8101172
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.177720324,0.091254296,0.302866072,0.81499344
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.177710634,0.100066248,0.525186448,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.177593652,0.089863066,0.301583968,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.176590644,0.089953217,0.300153112,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.17993693,0.090971294,0.301406544,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.178914934,0.094355293,0.303224668,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD,0.177629484,0.093157447,0.203903488,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD,0.178555946,0.095593636,0.303781112,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK,0.430156896,0.232934278,0.442579816,2.330944944
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK,0.430444764,0.232223828,0.67360896,2.316653312
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK,0.428524972,0.241425734,0.684936112,2.315673576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.432124192,0.237302956,0.677706512,2.333457984
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.430868648,0.253553522,0.475939528,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.432118912,0.232846186,0.671454984,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.42981868,0.23297621,0.674812064,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.430861104,0.236975692,0.674960072,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.428259864,0.239243836,0.679875768,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD,0.43266318,0.23856504,0.4427908,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD,0.427441376,0.241340038,0.667130152,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK,0.824058948,0.472844096,0.766043352,5.060036368
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK,0.822902756,0.474615364,1.185124832,5.031288528
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK,0.826136012,0.487940304,1.185036616,5.038918136
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.825210016,0.4821236,1.187891568,5.06285532
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.825423084,0.508995024,0.801053456,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.822435524,0.473943708,1.185270808,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.821506824,0.472875136,1.184735944,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.825138644,0.481828388,1.184911144,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.825774672,0.483525216,1.191351392,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD,0.825562952,0.48437068,0.765021688,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD,0.82630942,0.490995044,1.168443744,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK,1.413078088,0.863279732,1.197327592,9.335701696
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK,1.410568896,0.863276248,1.859573808,9.292522616
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK,1.402118268,0.883761928,1.86832808,9.29537548
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,1.414556516,0.878420368,1.862656648,9.331771904
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,1.414348912,0.915377304,1.238960288,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.411745796,0.863315768,1.858928088,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,1.410812808,0.863312376,1.868700432,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,1.414706324,0.879612144,1.8650116,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,1.41370348,0.883351216,1.876637136,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD,1.400648664,0.877330264,1.202038752,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD,1.41455692,0.885843492,1.828998024,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK,2.1722757,1.397823876,1.711450504,15.5535099
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK,2.157834392,1.397938088,2.481507064,15.48204694
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK,2.175260264,1.4084962,2.488386592,15.48953762
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,2.173958088,1.40859972,2.475955024,15.5489149
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,2.17759682,1.469547048,1.7788314,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,2.172803772,1.395619944,2.4570498,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,2.177229024,1.401979964,2.45540448,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,2.180721576,1.42199798,2.476443696,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,2.175759088,1.428887184,2.479167208,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD,2.161033976,1.410195556,1.71143184,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD,2.178869092,1.419403888,2.430490376,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK,3.128147432,1.61730338,2.362935072,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK,3.128687808,1.61403146,3.385843272,23.83767354
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK,3.127505928,1.709759456,3.407470536,23.7478087
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,3.133538304,1.678989184,3.412647648,23.75107438
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,3.133435328,1.780981784,2.396906744,23.81828945
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,3.128758564,1.619290324,3.4000476,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,3.13037364,1.605199324,3.39927608,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,3.128880504,1.681718844,3.385915624,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,3.126415448,1.701562844,3.418963816,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD,3.110124256,1.614077108,2.337470568,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD,3.127561944,1.6200357,3.335024488,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK,4.378177532,2.123209044,3.148269824,34.85885687
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK,4.379812708,2.124109684,4.553602576,34.74881927
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK,4.406538752,2.244710248,4.60283704,34.75252538
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,4.408253396,2.224205296,4.603859088,34.84078431
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,4.404705484,2.324896912,3.205207824,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,4.401587124,2.124130612,4.56281096,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,4.397606156,2.123256452,4.602615136,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,4.404158464,2.228807188,4.604102304,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,4.380699808,2.261373008,4.57649016,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD,4.404874608,2.11254902,3.161258656,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD,4.408432068,2.116214972,4.529264264,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK,6.038694112,2.616751484,4.074489048,48.92132899
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK,6.052169652,2.611482932,5.923605624,48.82418462
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK,6.054922668,2.754469044,5.8944782,48.81703949
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,6.045952408,2.740926604,5.92392132,48.95230463
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,6.022448584,2.87080628,4.142034952,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,6.01375192,2.575672436,5.924875256,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,6.040479732,2.617716612,5.92419008,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,6.050764468,2.710509308,5.923939416,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,6.043747056,2.794162076,5.938014064,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD,6.046866036,2.612492524,4.069587832,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD,6.05223528,2.617913452,5.808928744,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK,7.971978048,3.349335936,5.157566592,66.55632909
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK,7.980266916,3.402401528,7.495325392,66.36495595
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK,7.979514952,3.56114408,7.541924424,66.36948358
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,7.986148816,3.566620692,7.548256832,66.54647365
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,7.98040406,3.725486668,5.278167792,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,7.986564052,3.401333724,7.51587988,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,7.977227288,3.402541208,7.542309128,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,7.979738912,3.567491072,7.54396056,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,7.980223548,3.62031842,7.555988576,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD,7.977843592,3.408693408,5.215294432,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD,7.980036116,3.409107568,7.4527892,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK,0.044479688,0.021479554,0.056175403,0.158732
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK,0.045083516,0.02240949,0.078721284,0.15736172
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK,0.044907048,0.023559801,0.078763432,0.157005556
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.046029157,0.024265388,0.079528508,0.159966032
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.045831952,0.025919282,0.136323256,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.045230575,0.022163967,0.078892733,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.045159579,0.021494045,0.078173169,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.045954455,0.023365192,0.079456759,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.045734301,0.024505066,0.080387258,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD,0.045425289,0.023768568,0.056958429,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD,0.046014373,0.024453243,0.076350264,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK,10.20172269,4.052208552,6.255960576,87.6656932
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK,10.15608199,4.052432068,9.05489884,87.45472036
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK,10.16033462,4.243000924,9.054884744,87.4386846
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,10.21133336,4.250459756,9.0810656,87.6345701
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,10.16087427,4.436656308,6.266072472,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,10.19571533,4.052264948,9.053963128,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,10.19945802,4.053121108,9.07518384,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,10.20586945,4.252223448,9.078091336,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,10.194841,4.31116866,9.092742392,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD,10.20853941,4.060428004,6.273444656,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD,10.20604458,4.059127276,8.94448868,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK,12.75190098,4.932255532,7.60011424,112.8872898
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK,12.7016469,4.921028652,500,112.6365207
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK,12.76256648,5.14309556,500,112.6363434
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,12.7021296,5.123716268,500,112.855088
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,12.7739961,5.407627352,7.690370728,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,12.75522961,4.933875356,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,12.74646898,4.934326564,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,12.75761842,5.134150924,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,12.76282851,5.189195716,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD,12.74984918,4.94162882,7.607856776,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD,12.76927862,4.868603156,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK,15.65138798,5.680758844,8.699633216,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK,15.59591181,5.684000284,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK,15.64973798,5.935197812,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,15.65043434,5.886713716,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,15.65618874,6.24579818,8.789731472,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,15.65549435,5.683484692,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,15.57793929,5.681540004,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,15.65550217,5.885755508,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,15.65070182,5.944763924,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD,15.61544353,5.665152012,8.72179204,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD,15.66364176,5.691363596,,


==> data/plotdata/cactus-mem-why-short.csv <==
Bencmark,ILP,MaxSAT,SAT,WHY
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH10C_2046,0.283203264,0.035266059,0.286010048,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH10C_2045_2046,0.283036391,0.035608014,0.498522896,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH10C_2043_2044_2045_2046,0.282801416,0.035257279,0.500146923,0.518751516
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH11C_4094,1.052645797,0.071030975,1.058523888,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH11C_4093_4094,1.052502675,0.071070288,1.793208309,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:·gc.alloc.rate.normDEPTH11C_4091_4092_4093_4094,1.052451741,0.07104648,1.793191232,1.782461212
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093BExo_4093Exo_4094Exo,1.046611531,0.071801918,1.055299072,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4094Exo,1.051090237,0.079250307,1.060127923,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo,1.046938267,0.071801903,1.055099653,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo,1.050972184,0.082118563,1.797742907,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinary:·gc.alloc.rate.normC_NOT4092_4093_4094BExo_4093Exo_4094Exo,1.050556931,0.082244707,1.799492123,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094ExoF,1.046297771,0.071801867,0.071801867,1.780116968
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094ExoF_or_H,1.046300445,0.071927976,1.046300445,1.776665436
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092ExoF,1.046631078,0.071802194,0.071927976,1.77936192
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046404462,0.071928344,1.046631078,1.776596156
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046652212,0.071802273,0.071802194,1.780129024
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046656207,0.071928418,1.046404462,1.774817328
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo__4080F,1.046666535,0.071736579,0.071928344,1.778759024
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046669206,0.071928327,1.046652212,1.775150616
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094ExoF,1.050658647,0.082070711,0.071802273,6.535453156
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094ExoF_or_H,1.05033399,0.082196408,1.046656207,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092ExoF,1.046422953,0.071792344,0.071928418,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046436857,0.071918459,1.046666535,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046445337,0.071644307,0.071736579,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046534001,0.071918569,1.046669206,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F,1.04647085,0.071792342,0.071928327,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046474847,0.071918494,1.050658647,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF,1.049424145,0.082038994,0.082070711,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H,1.049415241,0.082164104,1.05033399,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF,1.049416254,0.084991418,0.082196408,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H,1.049429582,0.08511714,1.046422953,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.049433223,0.090899042,0.071792344,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.049435385,0.091023668,1.046436857,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F,1.045220044,0.071756802,0.071918459,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.045222703,0.071882876,1.046445337,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF,1.04749155,0.081985801,0.071644307,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H,1.047822494,0.082357924,1.046534001,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF,1.047593279,0.084941444,0.071918569,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H,1.047835386,0.085067297,1.04647085,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.047501532,0.090985479,0.071792342,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.047831161,0.090980254,1.046474847,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F,1.043617114,0.071698399,0.071918494,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.043619771,0.0718246,1.049424145,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF,1.047676238,0.081885348,0.082038994,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H,1.047690827,0.082100809,1.049415241,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF,1.047452174,0.084902251,0.082164104,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H,1.047681762,0.084997765,1.049416254,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.047698262,0.090846367,0.084991418,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.047699078,0.090971117,1.049429582,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F,1.047374115,0.108589635,0.08511714,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.047715417,0.108715673,1.049433223,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094ExoF,1.046732459,0.081879905,0.090899042,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H,1.046745837,0.082005037,1.049435385,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF,1.046408472,0.084888342,0.091023668,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046737706,0.085013974,1.045220044,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.046414125,0.090806123,0.071756802,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046416285,0.091062703,1.045222703,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F,1.046768417,0.108566749,0.071882876,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.046758815,0.108036199,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094ExoF,1.046174185,0.081781833,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H,1.045838625,0.081907952,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF,1.0460378,0.084844152,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H,1.046179628,0.084969127,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.045845235,0.090522467,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.046185406,0.090649089,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F,1.045859441,0.108008067,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.045861558,0.108972952,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094ExoF,1.042658946,0.081400967,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H,1.042661099,0.081526081,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF,1.042661591,0.084330611,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H,1.042663742,0.084456338,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F,1.042667055,0.090191288,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,1.042669196,0.090316919,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F,1.042343458,0.107714639,,
BenchmarkCombinedAbstractBinaryExtended.abstractCombinedWithBinary:gc.alloc.rate.normC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,1.042748581,0.107903183,,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinaryggc.alloc.rate.normC_P1Exo_P1N/A,4.038413038,0.216008511,500,6.538827584
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinaryggc.alloc.rate.normC_P1Exo_P1_P2N/A,4.038694585,0.163603434,500,0.817482928
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinaryggc.alloc.rate.normC_P1_P2Exo_P1N/A,4.035591536,0.163506826,,
BenchmarkCombinedAbstractBinaryExtended2.abstractCombinedWithBinaryggc.alloc.rate.normC_P1_P2Exo_P1_P2N/A,4.033902263,0.163426178,,
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH10C_2045_2046,0.283106913,0.035531842,0.498670472,0.520095128
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:·gc.alloc.rate.normDEPTH11C_4093_4094,1.052502509,0.071074561,1.793194205,1.786887728
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK,0.175115485,0.087951839,0.203428784,0.817482928
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK,0.176867458,0.090013115,0.300128632,0.809474608
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK,0.178141927,0.094503211,0.299695388,0.8101172
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.177720324,0.091254296,0.302866072,0.81499344
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.177710634,0.100066248,0.525186448,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.177593652,0.089863066,0.301583968,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.176590644,0.089953217,0.300153112,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.17993693,0.090971294,0.301406544,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.178914934,0.094355293,0.303224668,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD,0.177629484,0.093157447,0.203903488,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD,0.178555946,0.095593636,0.303781112,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK,0.430156896,0.232934278,0.442579816,2.330944944
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK,0.430444764,0.232223828,0.67360896,2.316653312
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK,0.428524972,0.241425734,0.684936112,2.315673576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.432124192,0.237302956,0.677706512,2.333457984
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.430868648,0.253553522,0.475939528,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.432118912,0.232846186,0.671454984,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.42981868,0.23297621,0.674812064,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.430861104,0.236975692,0.674960072,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.428259864,0.239243836,0.679875768,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD,0.43266318,0.23856504,0.4427908,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD,0.427441376,0.241340038,0.667130152,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK,0.824058948,0.472844096,0.766043352,5.060036368
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK,0.822902756,0.474615364,1.185124832,5.031288528
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK,0.826136012,0.487940304,1.185036616,5.038918136
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.825210016,0.4821236,1.187891568,5.06285532
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.825423084,0.508995024,0.801053456,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.822435524,0.473943708,1.185270808,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.821506824,0.472875136,1.184735944,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.825138644,0.481828388,1.184911144,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.825774672,0.483525216,1.191351392,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD,0.825562952,0.48437068,0.765021688,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD,0.82630942,0.490995044,1.168443744,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK,1.413078088,0.863279732,1.197327592,9.335701696
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK,1.410568896,0.863276248,1.859573808,9.292522616
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK,1.402118268,0.883761928,1.86832808,9.29537548
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,1.414556516,0.878420368,1.862656648,9.331771904
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,1.414348912,0.915377304,1.238960288,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.411745796,0.863315768,1.858928088,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,1.410812808,0.863312376,1.868700432,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,1.414706324,0.879612144,1.8650116,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,1.41370348,0.883351216,1.876637136,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD,1.400648664,0.877330264,1.202038752,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD,1.41455692,0.885843492,1.828998024,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK,2.1722757,1.397823876,1.711450504,15.5535099
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK,2.157834392,1.397938088,2.481507064,15.48204694
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK,2.175260264,1.4084962,2.488386592,15.48953762
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,2.173958088,1.40859972,2.475955024,15.5489149
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,2.17759682,1.469547048,1.7788314,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,2.172803772,1.395619944,2.4570498,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,2.177229024,1.401979964,2.45540448,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,2.180721576,1.42199798,2.476443696,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,2.175759088,1.428887184,2.479167208,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD,2.161033976,1.410195556,1.71143184,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD,2.178869092,1.419403888,2.430490376,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK,3.128147432,1.61730338,2.362935072,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK,3.128687808,1.61403146,3.385843272,23.83767354
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK,3.127505928,1.709759456,3.407470536,23.7478087
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,3.133538304,1.678989184,3.412647648,23.75107438
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,3.133435328,1.780981784,2.396906744,23.81828945
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,3.128758564,1.619290324,3.4000476,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,3.13037364,1.605199324,3.39927608,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,3.128880504,1.681718844,3.385915624,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,3.126415448,1.701562844,3.418963816,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD,3.110124256,1.614077108,2.337470568,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD,3.127561944,1.6200357,3.335024488,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK,4.378177532,2.123209044,3.148269824,34.85885687
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK,4.379812708,2.124109684,4.553602576,34.74881927
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK,4.406538752,2.244710248,4.60283704,34.75252538
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,4.408253396,2.224205296,4.603859088,34.84078431
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,4.404705484,2.324896912,3.205207824,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,4.401587124,2.124130612,4.56281096,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,4.397606156,2.123256452,4.602615136,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,4.404158464,2.228807188,4.604102304,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,4.380699808,2.261373008,4.57649016,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD,4.404874608,2.11254902,3.161258656,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD,4.408432068,2.116214972,4.529264264,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK,6.038694112,2.616751484,4.074489048,48.92132899
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK,6.052169652,2.611482932,5.923605624,48.82418462
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK,6.054922668,2.754469044,5.8944782,48.81703949
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,6.045952408,2.740926604,5.92392132,48.95230463
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,6.022448584,2.87080628,4.142034952,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,6.01375192,2.575672436,5.924875256,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,6.040479732,2.617716612,5.92419008,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,6.050764468,2.710509308,5.923939416,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,6.043747056,2.794162076,5.938014064,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD,6.046866036,2.612492524,4.069587832,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD,6.05223528,2.617913452,5.808928744,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK,7.971978048,3.349335936,5.157566592,66.55632909
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK,7.980266916,3.402401528,7.495325392,66.36495595
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK,7.979514952,3.56114408,7.541924424,66.36948358
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,7.986148816,3.566620692,7.548256832,66.54647365
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,7.98040406,3.725486668,5.278167792,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,7.986564052,3.401333724,7.51587988,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,7.977227288,3.402541208,7.542309128,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,7.979738912,3.567491072,7.54396056,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,7.980223548,3.62031842,7.555988576,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD,7.977843592,3.408693408,5.215294432,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD,7.980036116,3.409107568,7.4527892,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK,0.044479688,0.021479554,0.056175403,0.158732
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK,0.045083516,0.02240949,0.078721284,0.15736172
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK,0.044907048,0.023559801,0.078763432,0.157005556
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.046029157,0.024265388,0.079528508,0.159966032
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.045831952,0.025919282,0.136323256,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.045230575,0.022163967,0.078892733,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.045159579,0.021494045,0.078173169,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.045954455,0.023365192,0.079456759,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.045734301,0.024505066,0.080387258,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD,0.045425289,0.023768568,0.056958429,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD,0.046014373,0.024453243,0.076350264,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK,10.20172269,4.052208552,6.255960576,87.6656932
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK,10.15608199,4.052432068,9.05489884,87.45472036
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK,10.16033462,4.243000924,9.054884744,87.4386846
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,10.21133336,4.250459756,9.0810656,87.6345701
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,10.16087427,4.436656308,6.266072472,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,10.19571533,4.052264948,9.053963128,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,10.19945802,4.053121108,9.07518384,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,10.20586945,4.252223448,9.078091336,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,10.194841,4.31116866,9.092742392,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD,10.20853941,4.060428004,6.273444656,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD,10.20604458,4.059127276,8.94448868,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK,12.75190098,4.932255532,7.60011424,112.8872898
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK,12.7016469,4.921028652,500,112.6365207
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK,12.76256648,5.14309556,500,112.6363434
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,12.7021296,5.123716268,500,112.855088
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,12.7739961,5.407627352,7.690370728,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,12.75522961,4.933875356,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,12.74646898,4.934326564,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,12.75761842,5.134150924,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,12.76282851,5.189195716,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD,12.74984918,4.94162882,7.607856776,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD,12.76927862,4.868603156,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK,15.65138798,5.680758844,8.699633216,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK,15.59591181,5.684000284,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK,15.64973798,5.935197812,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,15.65043434,5.886713716,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,15.65618874,6.24579818,8.789731472,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,15.65549435,5.683484692,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,15.57793929,5.681540004,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,15.65550217,5.885755508,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,15.65070182,5.944763924,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD,15.61544353,5.665152012,8.72179204,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD,15.66364176,5.691363596,,


==> data/plotdata/cactus-time-all.csv <==
Benchmark,ILP,MAXSAT,SAT
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1AI,0.001628,0.000151,0.000191
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1AC,0.00166,0.000164,0.000182
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1A_CI,0.001596,0.00017,0.000271
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1NOT_G_NOT_HI,0.001601,0.000137,0.000212
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1A_DC,0.001597,0.000229,0.000345
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2A,0.001355,0.000113,0.000019
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2B,0.001402,0.000094,0.000018
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2A_B,0.001289,0.00007,0.00013
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTAAExo_BExo,0.001288,0.000047,0.000068
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTAAExo_NOTBExo,0.001391,0.000088,0.000075
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTANOTAExo_MDExo,0.001324,0.00005,0.000077
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTANOTAExo_NOTBExo,0.001294,0.000088,0.000067
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBAExo_BExo,0.001396,0.000064,0.000018
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBAExo_NOTBExo,0.00129,0.000063,0.000017
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBNOTAExo_MDExo,0.001312,0.000049,0.000075
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBNOTAExo_NOTBExo,0.001395,0.000065,0.000077
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BAExo_BExo,0.00132,0.000054,0.000126
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BAExo_NOTBExo,0.001482,0.000072,0.000063
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BNOTAExo_MDExo,0.001329,0.000088,0.000123
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BNOTAExo_NOTBExo,0.001259,0.000054,0.000111
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDAAExo_BExo,0.001435,0.000064,0.000077
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDAAExo_NOTBExo,0.001431,0.000068,0.000085
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDANOTAExo_MDExo,0.001426,0.000058,0.000079
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDANOTAExo_NOTBExo,0.001425,0.000069,0.000082
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBAExo_BExo,0.001358,0.000067,0.000096
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBAExo_NOTBExo,0.001316,0.000074,0.000076
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBNOTAExo_MDExo,0.001325,0.000082,0.000076
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBNOTAExo_NOTBExo,0.001426,0.000072,0.000086
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BAExo_BExo,0.001473,0.00006,0.000126
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BAExo_NOTBExo,0.001262,0.000053,0.000122
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BNOTAExo_MDExo,0.001354,0.000069,0.00011
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BNOTAExo_NOTBExo,0.001279,0.000055,0.000106
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_14,0.003187,0.000275,0.000346
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_13_14,0.002022,0.000265,0.000434
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_11_12_13_14,0.002615,0.000216,0.000433
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_30,0.002434,0.000541,0.000871
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_29_30,0.002857,0.000625,0.000858
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_27_28_29_30,0.00232,0.000448,0.000839
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_62,0.004382,0.001175,0.001718
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_61_62,0.003666,0.001069,0.00232
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_59_60_61_62,0.00415,0.001174,0.002064
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_126,0.006128,0.002264,0.003624
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_125_126,0.009541,0.0028,0.007599
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_123_124_125_126,0.006547,0.00324,0.00481
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_254,0.018176,0.004186,0.020405
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_253_254,0.018982,0.004856,0.026613
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_251_252_253_254,0.0158,0.006126,0.022797
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_510,0.046464,0.011337,0.043867
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_509_510,0.066167,0.012392,0.072684
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_507_508_509_510,0.065056,0.009398,0.054755
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1022,0.219252,0.029081,0.235562
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1021_1022,0.234035,0.027164,0.255681
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1019_1020_1021_1022,0.217504,0.022777,0.224361
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2046,0.972525,0.062958,1.058707
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2045_2046,1.196912,0.084076,1.688358
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2043_2044_2045_2046,0.805957,0.092564,1.661406
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4094,3.781572,0.241951,3.849766
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4093_4094,3.480517,0.252005,6.704593
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4091_4092_4093_4094,4.009899,0.252854,6.231066
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093BExo_4093Exo_4094Exo,4.17242,0.244243,3.742648
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4094Exo,5.412032,1.274263,3.498103
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4093Exo_4094Exo,4.014593,0.265667,4.306072
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093_4094BExo_4093Exo_4094Exo,5.241179,1.558242,7.261082
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_NOT4092_4093_4094BExo_4093Exo_4094Exo,4.638934,1.269354,7.12549
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELLExo_MDExo,0.001395,0.000093,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELLExo_NOTMDExo,0.00152,0.0001,0.000019
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELNOTLExo_MDExo,0.001367,0.000087,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELNOTLExo_NOTMDExo,0.001462,0.000101,0.000019
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDLExo_MDExo,0.001344,0.000064,0.000016
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDLExo_NOTMDExo,0.001301,0.000091,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDNOTLExo_MDExo,0.001408,0.000091,0.000018
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDNOTLExo_NOTMDExo,0.001324,0.000088,0.000016
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDLExo_MDExo,0.001357,0.000064,0.000099
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDLExo_NOTMDExo,0.001318,0.000081,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDNOTLExo_MDExo,0.001368,0.000082,0.000018
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDNOTLExo_NOTMDExo,0.00127,0.000083,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELLExo_MDExo,0.001313,0.000049,0.000063
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELLExo_NOTMDExo,0.002302,0.00011,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELNOTLExo_MDExo,0.00166,0.000057,0.000102
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELNOTLExo_NOTMDExo,0.001296,0.000088,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDLExo_MDExo,0.001319,0.00005,0.000077
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDLExo_NOTMDExo,0.001316,0.000049,0.000066
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDNOTLExo_MDExo,0.001401,0.000064,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDNOTLExo_NOTMDExo,0.001298,0.000062,0.000017
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDLExo_MDExo,0.001358,0.00008,0.000084
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDLExo_NOTMDExo,0.001325,0.000073,0.000091
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDNOTLExo_MDExo,0.001351,0.000055,0.000097
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDNOTLExo_NOTMDExo,0.001289,0.000077,0.000016
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1X1Exo_X2Exo,0.002606,0.000863,0.000114
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX2X1Exo_X2Exo,0.003861,0.001307,0.000123
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X2X1Exo_X2Exo,0.003647,0.001144,0.001994
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X2X1Exo_X2Exo_X3Exo_X11Exo,0.003236,0.000876,0.001612
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX3X3Exo_X11Exo,0.002942,0.000964,0.000125
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X3Exo_X11Exo,0.002853,0.001334,0.000124
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X4Exo_X11Exo,0.003238,0.001218,0.000133
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X5Exo_X11Exo,0.002876,0.001248,0.000123
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X6Exo_X11Exo,0.00299,0.000932,0.000137
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X7Exo_X11Exo,0.003036,0.000984,0.000128
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X8Exo_X11Exo,0.003022,0.000947,0.000125
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X9Exo_X11Exo,0.002995,0.000955,0.000126
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X10Exo_X11Exo,0.002976,0.000941,0.000127
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX3_X11X3Exo_X11Exo,0.003852,0.001196,0.001664
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX4X4Exo_X11Exo,0.002642,0.000901,0.000119
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX4_X11X4Exo_X11Exo,0.002832,0.000917,0.001273
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX5X5Exo_X11Exo,0.003555,0.001111,0.000176
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX5_X11X5Exo_X11Exo,0.003219,0.001209,0.001576
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX6X6Exo_X11Exo,0.003303,0.001044,0.000138
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX6_X11X6Exo_X11Exo,0.00297,0.000912,0.001282
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX7X7Exo_X11Exo,0.00295,0.000939,0.000133
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX7_X11X7Exo_X11Exo,0.004284,0.000968,0.001335
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX8X8Exo_X11Exo,0.003433,0.001055,0.000141
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX8_X11X8Exo_X11Exo,0.004041,0.001444,0.001211
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX9X9Exo_X11Exo,0.003027,0.001027,0.000129
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX9_X11X9Exo_X11Exo,0.00432,0.001223,0.001862
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10X10Exo_X11Exo,0.003443,0.001124,0.000206
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X11X10Exo_X11Exo,0.00316,0.000969,0.001348
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X11X10Exo_X11Exo_X12Exo_X17Exo,0.00291,0.000756,0.001702
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX12X12Exo_X17Exo,0.003077,0.001202,0.00013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X12Exo_X17Exo,0.002935,0.00128,0.000123
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X13Exo_X17Exo,0.00341,0.001179,0.000131
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X14Exo_X17Exo,0.003011,0.000998,0.000116
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X15Exo_X17Exo,0.003075,0.000969,0.000124
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X16Exo_X17Exo,0.003115,0.000962,0.000125
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX12_X17X12Exo_X17Exo,0.003728,0.001144,0.001552
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX13X13Exo_X17Exo,0.00268,0.000926,0.000141
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX13_X17X13Exo_X17Exo,0.00305,0.000961,0.001252
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX14X14Exo_X17Exo,0.004148,0.001218,0.000125
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX14_X17X14Exo_X17Exo,0.003884,0.001191,0.0012
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX15X15Exo_X17Exo,0.003632,0.00089,0.000211
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX15_X17X15Exo_X17Exo,0.00646,0.001289,0.001642
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX16X16Exo_X17Exo,0.003137,0.000999,0.000132
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX16_X17X16Exo_X17Exo,0.003166,0.000919,0.001646
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX18X18Exo_X19Exo,0.003981,0.001187,0.000127
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX19X18Exo_X19Exo,0.003645,0.000848,0.00015
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX18_X19X18Exo_X19Exo,0.003601,0.001089,0.002033
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX20X20Exo_X21Exo,0.0031,0.000928,0.000128
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX21X20Exo_X21Exo,0.002671,0.00123,0.000105
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX20_X21X20Exo_X21Exo,0.003217,0.001035,0.001453
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX22X22Exo_X23Exo,0.002817,0.000917,0.000117
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX23X22Exo_X23Exo,0.003602,0.001147,0.000148
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX22_X23X22Exo_X23Exo,0.003577,0.001142,0.001526
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX24X24Exo_X25Exo,0.002914,0.000977,0.000121
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX25X24Exo_X25Exo,0.003027,0.001214,0.000145
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX24_X25X24Exo_X25Exo,0.003723,0.001128,0.001516
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX26X26Exo,0.004038,0.000948,0.000121
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X3X1Exo_X2Exo_X3Exo_X11Exo,0.003697,0.001191,0.001468
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X3_X11X1Exo_X2Exo_X3Exo_X11Exo,0.003434,0.001082,0.001535
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X12X10Exo_X11Exo_X12Exo_X17Exo,0.00286,0.000873,0.001103
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X12_X17X10Exo_X11Exo_X12Exo_X17Exo,0.003628,0.001118,0.001598
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX3,0.003403,0.001123,0.001274
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX11,0.003444,0.001024,0.001276
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX3_X11,0.003229,0.000938,0.00195
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX1_X2_X3_X11,0.003242,0.000917,0.002091
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_BExo_CExo,0.001655,0.000079,0.000087
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_BExo_NOTCExo,0.001729,0.000118,0.000033
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_NOTBExo_CExo,0.001505,0.000081,0.000101
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_NOTBExo_NOTCExo,0.001602,0.000095,0.000026
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_BExo_CExo,0.001502,0.000082,0.000106
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_BExo_NOTCExo,0.001487,0.0001,0.000024
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_NOTBExo_CExo,0.001481,0.000088,0.0001
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_NOTBExo_NOTCExo,0.001353,0.000114,0.000021
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_BExo_CExo,0.001495,0.000068,0.000099
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_BExo_NOTCExo,0.001654,0.000095,0.000025
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_NOTBExo_CExo,0.001481,0.000072,0.0001
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_NOTBExo_NOTCExo,0.001339,0.00009,0.000023
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_BExo_CExo,0.001324,0.000072,0.000089
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_BExo_NOTCExo,0.001388,0.000084,0.000023
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_NOTBExo_CExo,0.001796,0.000095,0.000165
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_NOTBExo_NOTCExo,0.001326,0.000091,0.000022
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_BExo_CExo,0.00137,0.000077,0.000088
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_BExo_NOTCExo,0.001329,0.000072,0.000091
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_NOTBExo_CExo,0.001434,0.000084,0.000023
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_NOTBExo_NOTCExo,0.001335,0.000087,0.000022
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_BExo_CExo,0.001448,0.000085,0.000023
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_BExo_NOTCExo,0.001333,0.000094,0.000024
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_NOTBExo_CExo,0.00242,0.000127,0.000022
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_NOTBExo_NOTCExo,0.001743,0.000119,0.000031
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_BExo_CExo,0.001413,0.000087,0.000124
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_BExo_NOTCExo,0.001426,0.000081,0.000132
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_NOTBExo_CExo,0.001408,0.000082,0.000135
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_NOTBExo_NOTCExo,0.001949,0.000107,0.000023
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_BExo_CExo,0.001964,0.000114,0.000181
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_BExo_NOTCExo,0.001893,0.000079,0.000038
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_NOTBExo_CExo,0.001494,0.000077,0.000143
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_NOTBExo_NOTCExo,0.001412,0.000084,0.000024
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_FExo_RBExoNOT_A,0.001456,0.000091,0.000102
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_FExo_NOTRBExoNOT_A,0.001778,0.000114,0.000033
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_NOTFExo_RBExoNOT_A,0.001589,0.0001,0.00003
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_NOTFExo_NOTRBExoNOT_A,0.001727,0.000127,0.000029
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_FExo_RBExoNOT_A,0.001909,0.000121,0.000095
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_FExo_NOTRBExoNOT_A,0.001406,0.000091,0.000025
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_NOTFExo_RBExoNOT_A,0.001499,0.0001,0.000025
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_NOTFExo_NOTRBExoNOT_A,0.001472,0.000089,0.000032
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_FExo_RBExoNOT_A,0.001669,0.000092,0.000122
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_FExo_NOTRBExoNOT_A,0.001649,0.000082,0.000114
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_NOTFExo_RBExoNOT_A,0.002271,0.0001,0.000096
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_NOTFExo_NOTRBExoNOT_A,0.001676,0.000119,0.000125
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_FExo_RBExoNOT_A,0.001591,0.000088,0.000028
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_FExo_NOTRBExoNOT_A,0.001839,0.000094,0.000023
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_NOTFExo_RBExoNOT_A,0.001937,0.000097,0.000038
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_NOTFExo_NOTRBExoNOT_A,0.001424,0.000096,0.000026
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_FExo_RBExoNOT_A,0.001465,0.000088,0.000023
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_FExo_NOTRBExoNOT_A,0.002306,0.000125,0.000026
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_NOTFExo_RBExoNOT_A,0.001648,0.0001,0.000122
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_NOTFExo_NOTRBExoNOT_A,0.001809,0.000073,0.000176
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_FExo_RBExoNOT_A,0.001614,0.000186,0.000023
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_FExo_NOTRBExoNOT_A,0.001627,0.000117,0.00003
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_NOTFExo_RBExoNOT_A,0.001457,0.000083,0.000022
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_NOTFExo_NOTRBExoNOT_A,0.002402,0.000132,0.000025
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadNOT_FNOTLBExo_NOTFExo_NOTRBExoA,0.001437,0.000079,0.00014
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTSTExo_BTExoBS,0.001527,0.00009,0.00011
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTSTExo_NOT_BTExoBS,0.00198,0.000096,0.00015
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTNOT_STExo_BTExoBS,0.002051,0.000157,0.000035
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTSTExo_BTExoBS,0.001383,0.000079,0.000132
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTNOT_STExo_NOT_BTExoNOT_BS,0.001401,0.000094,0.000029
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTNOT_STExo_NOT_BTExoNOT_SH_AND_NOT_BS,0.001427,0.000097,0.000026
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySHSTExo_BTExoBS,0.001466,0.000097,0.000105
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySHSTExo_BTExoNOT_BH,0.00189,0.00013,0.000029
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BHSTExo_BTExoBS,0.001725,0.000105,0.000186
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBT_NOT_BHSTExo_BTExoBS,0.001568,0.000144,0.000196
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySH_BHSTExo_BTExoBS,0.001619,0.000096,0.000155
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySH_NOT_BHSTExo_BTExoBS,0.001686,0.000107,0.000263
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBT_BHNOT_STExo_BTExoBS,0.00176,0.000096,0.000173
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1U1Exo_U2Exo_U3ExoSMK,0.002754,0.000643,0.000885
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2NOTU1Exo_U2Exo_U3ExoSMK,0.00256,0.000584,0.000911
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.00375,0.00078,0.00114
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1U1Exo_U2Exo_U3ExoSMK,0.005618,0.000845,0.001426
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1U1Exo_U2Exo_U3ExoDK,0.002834,0.000779,0.00121
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoSMK,0.002701,0.000641,0.001259
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoDK,0.003758,0.000794,0.001309
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.002846,0.000656,0.001098
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoDK,0.002942,0.000794,0.001039
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoSMK,0.003309,0.0009,0.001687
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoDK_U1_or_SD_U1,0.003864,0.001142,0.002701
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2U1Exo_U2Exo_U3ExoSMK,0.002799,0.000618,0.001285
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoSMK,0.003253,0.000824,0.001614
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoDK_U2_or_SD_U2,0.003278,0.000969,0.001962
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3U1Exo_U2Exo_U3ExoSMK,0.003759,0.000821,0.001476
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_U2Exo_U3ExoSMK,0.002851,0.000661,0.001175
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.00395,0.000818,0.001019
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoDK_U3_or_SD_U3,0.002964,0.001083,0.001697
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_AD_U1U1Exo_U2Exo_U3ExoSMK,0.003115,0.000924,0.001396
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK,0.003144,0.000883,0.001698
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.003204,0.000829,0.001076
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1U1Exo_U2Exo_U3ExoSMK,0.003886,0.001142,0.001772
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK,0.003114,0.000905,0.001309
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.002833,0.001122,0.001049
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U1U1Exo_U2Exo_U3ExoSD,0.002797,0.000769,0.000982
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U2NOTU1Exo_U2Exo_U3ExoSD,0.003317,0.000909,0.001499
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U3NOTU1Exo_NOTU2Exo_U3ExoSD,0.003316,0.00074,0.000129
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U1_AD_U1U1Exo_U2Exo_U3ExoSD,0.002712,0.000699,0.00152
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSD,0.003508,0.000802,0.002137
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSD,0.003469,0.000949,0.001236
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1SMK,0.006467,0.002116,0.00309
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1SMK,0.005873,0.00188,0.004075
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1DK,0.006536,0.002413,0.004494
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.007244,0.002665,0.005497
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.005799,0.002097,0.016059
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.005406,0.0016,0.003638
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.009271,0.002062,0.004576
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.007518,0.002776,0.00675
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.007353,0.002956,0.005426
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyA_U1SD,0.005897,0.002242,0.003035
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyA_U1_AD_U1SD,0.008355,0.003132,0.004374
ExtC_4094BExo_4093Exo_4094ExoF,3.97,0.222,4.285
ExtC_4094BExo_4093Exo_4094ExoF_or_H,4.126,0.212,4.189
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF,4.182,0.215,4.657
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,4.961,0.25,4.708
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,4.865,0.187,4.492
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,4.804,0.241,4.569
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F,4.7,0.232,4.485
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5,0.243,4.521
ExtC_4093_4094BExo_4093Exo_4094ExoF,6.199,1.57,7.975
ExtC_4093_4094BExo_4093Exo_4094ExoF_or_H,5.961,1.498,8.306
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF,4.294,0.21,8.267
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,4.462,0.221,8.829
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,4.44,0.22,7.794
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,4.403,0.204,8.171
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F,4.268,0.189,8.05
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.626,0.221,7.87
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF,5.494,1.355,8.331
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H,5.217,1.386,8.45
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF,5.452,1.387,8.541
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H,5.241,1.426,8.069
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.576,1.382,7.67
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.17,1.324,7.991
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F,4.055,0.238,7.91
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.133,0.2,8.135
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF,5.449,1.355,14.374
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H,5.503,1.314,14.326
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF,5.331,1.258,26.431
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H,5.251,1.394,26.985
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.453,1.374,9.897
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.38,1.261,9.893
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F,4.228,0.217,8.274
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.217,0.225,7.66
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF,5.253,1.271,30.194
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H,5.328,1.347,30.029
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF,5.357,1.336,13.798
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H,5.359,1.341,14.16
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.295,1.335,8.67
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.11,1.442,8.463
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F,5.32,1.44,8.263
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.252,1.223,8.086
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF,5.276,1.366,6308.247
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H,5.315,1.324,6791.675
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF,5.173,1.37,27.441
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H,5.333,1.264,27.968
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.329,1.333,24.945
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.173,1.345,25.655
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F,5.111,1.292,0.931
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.188,1.442,
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF,5.169,1.348,
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H,5.329,1.377,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF,5.128,1.332,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H,5.243,1.428,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.306,1.308,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.335,1.242,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F,5.001,1.323,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.392,1.349,
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF,5.046,1.416,
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H,5.097,1.439,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF,5.223,1.321,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H,5.296,1.193,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.15,1.41,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.343,1.383,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F,5.315,1.494,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.128,1.349,
ExtC_P1Exo_P1N/A,22.817,5.655,
ExtC_P1Exo_P1_P2N/A,23.309,5.469,
ExtC_P1_P2Exo_P1N/A,24.797,6.661,
ExtC_P1_P2Exo_P1_P2N/A,22.384,5.536,
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH3C_13_14,0.002238,0.000235,0.00044
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH4C_29_30,0.002753,0.000484,0.00089
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH5C_61_62,0.003299,0.000995,0.002485
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH7C_253_254,0.015504,0.004325,0.020844
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH8C_509_510,0.059979,0.009291,0.067055
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH9C_1021_1022,0.172996,0.02687,0.28872
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH10C_2045_2046,0.821545,0.063604,1.472734
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH11C_4093_4094,3.828454,0.191306,6.717722
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK,0.462048,0.164734,0.523985
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK,0.633753,0.171292,1.003695
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK,0.618664,0.306556,0.785301
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.611815,0.391538,0.850575
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.847677,0.370903,1.985821
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.200365,0.296009,1.231746
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.607119,0.233911,1.035766
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.618783,0.23089,0.834831
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.756228,0.467101,0.851568
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD,0.867889,0.475375,0.641605
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD,0.991696,0.556481,1.21305
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK,1.995739,0.960294,1.837109
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK,1.7976,0.901121,2.299908
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK,1.591069,0.83919,2.27361
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,2.540016,1.357737,2.333973
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,1.623502,0.979585,1.813877
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.234255,0.483325,2.375175
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,1.32147,1.044692,2.376038
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,3.408327,1.109631,3.078955
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,2.280855,1.085578,2.448592
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD,1.821917,0.905997,1.645722
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD,1.870372,1.025352,2.333513
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK,3.666557,1.360715,2.958608
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK,2.485464,1.66124,4.636713
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK,4.297188,2.817447,4.108403
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,5.133815,2.249515,3.991031
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,4.780826,2.917526,3.576093
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,3.158223,1.578731,4.209572
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,5.124999,1.676283,5.153976
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,2.744507,2.05396,5.81206
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,4.002776,1.929513,4.576627
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD,3.564667,1.479546,3.939791
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD,3.115838,1.693563,4.647393
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK,7.923645,3.496164,4.559491
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK,4.811381,3.726601,6.2171
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK,6.94893,2.611368,6.633895
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,4.832633,6.297586,6.489504
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,5.695941,4.192431,4.929479
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,6.307572,3.313554,6.972299
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,5.101874,2.186186,6.98213
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,7.679747,3.285689,6.965513
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,7.460947,2.505537,7.172742
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD,6.080796,2.930788,4.633853
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD,6.192404,2.867638,7.743454
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK,8.515249,4.334866,8.042165
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK,8.256039,4.017434,9.783726
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK,9.228195,5.058475,11.822784
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,8.793748,7.09027,11.745209
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,8.387599,6.215122,8.336094
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,8.389758,4.226464,10.000971
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,8.371441,4.650255,12.278964
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,11.054385,4.889839,10.927319
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,9.159659,5.139856,11.386517
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD,9.067255,5.132042,8.586276
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD,9.964821,5.317481,9.247841
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK,11.356828,5.916254,11.605042
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK,10.826635,7.400756,16.540648
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK,12.97676,7.630055,15.53486
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,13.027035,11.183658,15.169874
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,13.319219,9.458399,11.326421
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,12.026279,6.315659,14.644271
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,12.85118,8.829601,15.404763
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,14.149563,8.83889,14.963581
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,14.363744,9.434591,15.018398
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD,10.706984,5.925803,13.331368
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD,15.159766,7.371162,15.20048
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK,16.747416,12.17655,22.244755
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK,17.995836,10.968013,25.399363
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK,20.879571,12.7514,23.418298
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,18.91143,16.514165,26.998854
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,18.024269,15.213287,19.761245
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,18.542839,10.866467,24.389165
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,20.858839,11.120474,28.194599
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,20.071091,14.707186,23.198629
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,19.124006,12.995533,27.348517
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD,19.778069,10.050843,20.167105
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD,19.714489,11.293305,24.704457
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK,26.850873,15.183695,27.887221
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK,25.828592,16.466785,36.400153
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK,28.992385,19.077276,37.901135
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,28.108168,19.755734,38.150177
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,29.629724,17.958667,28.27317
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,25.928056,15.600161,38.245924
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,22.963658,17.301588,37.312504
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,27.642492,17.429476,37.652695
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,32.781867,17.760263,39.525941
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD,28.053591,14.167817,30.241651
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD,28.617896,15.038869,37.333628
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK,40.166749,21.270297,50.737893
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK,39.109595,23.906387,66.972272
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK,41.844852,25.528657,68.041167
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,44.578885,27.653671,69.661457
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,44.314853,27.390542,47.100652
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,44.257592,22.393741,72.248222
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,41.114334,22.358952,72.462228
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,41.888817,24.553128,69.535931
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,44.639921,26.443498,77.026034
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD,43.017261,22.160425,47.008933
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD,49.31345,23.104378,69.599699
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK,0.106988,0.050678,0.192296
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK,0.161394,0.047452,0.300359
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK,0.140598,0.060615,0.319109
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.131325,0.079372,0.294305
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.145464,0.070598,0.756199
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.118249,0.035905,0.208241
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.146558,0.053754,0.178869
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.20842,0.06561,0.174743
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.126054,0.070668,0.259372
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD,0.204256,0.067839,0.157348
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD,0.192982,0.089152,0.268559
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK,58.634245,33.028354,71.192976
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK,53.329197,34.76285,85.720245
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK,58.639251,38.252292,100.447967
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,57.359316,35.362255,87.413763
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,56.923846,38.548849,69.849078
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,54.326479,28.976986,88.299594
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,58.509809,30.196729,91.857826
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,55.268349,34.64391,91.441009
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,55.953966,35.007528,97.078842
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD,56.93014,29.548867,68.187988
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD,59.017,31.126249,86.100108
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK,73.618962,45.501706,98.328328
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK,74.959805,44.695075,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK,80.601305,52.891669,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,77.586926,54.712413,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,80.455824,63.28684,102.757515
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,72.780494,44.420573,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,74.320396,45.796982,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,78.789162,52.139777,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,75.818114,52.17535,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD,76.598,43.416227,104.571329
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD,75.42399,44.966645,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK,94.762053,61.361105,160.377306
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK,94.045985,63.620509,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK,94.745704,69.9788,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,98.800372,71.711923,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,92.532923,71.107794,143.023864
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,94.579449,61.141599,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,89.524539,60.148537,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,97.521919,70.54239,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,96.129772,70.48079,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD,95.560164,59.164371,149.970047
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD,101.374289,60.28887,


==> data/plotdata/cactus-time-allSHORT.csv <==
Benchmark ILP MAXSAT SAT
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2046 0.972525 0.062958 1.058707
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2045_2046 1.196912 0.084076 1.688358
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2043_2044_2045_2046 0.805957 0.092564 1.661406
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4094 3.781572 0.241951 3.849766
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4093_4094 3.480517 0.252005 6.704593
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4091_4092_4093_4094 4.009899 0.252854 6.231066
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093BExo_4093Exo_4094Exo 4.17242 0.244243 3.742648
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4094Exo 5.412032 1.274263 3.498103
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4093Exo_4094Exo 4.014593 0.265667 4.306072
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093_4094BExo_4093Exo_4094Exo 5.241179 1.558242 7.261082
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_NOT4092_4093_4094BExo_4093Exo_4094Exo 4.638934 1.269354 7.12549
ExtC_4094BExo_4093Exo_4094ExoF 3.97 0.222 4.285
ExtC_4094BExo_4093Exo_4094ExoF_or_H 4.126 0.212 4.189
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF 4.182 0.215 4.657
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H 4.961 0.25 4.708
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F 4.865 0.187 4.492
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 4.804 0.241 4.569
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F 4.7 0.232 4.485
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5 0.243 4.521
ExtC_4093_4094BExo_4093Exo_4094ExoF 6.199 1.57 7.975
ExtC_4093_4094BExo_4093Exo_4094ExoF_or_H 5.961 1.498 8.306
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF 4.294 0.21 8.267
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H 4.462 0.221 8.829
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F 4.44 0.22 7.794
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 4.403 0.204 8.171
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F 4.268 0.189 8.05
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 4.626 0.221 7.87
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF 5.494 1.355 8.331
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H 5.217 1.386 8.45
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF 5.452 1.387 8.541
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H 5.241 1.426 8.069
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.576 1.382 7.67
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.17 1.324 7.991
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F 4.055 0.238 7.91
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 4.133 0.2 8.135
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF 5.449 1.355 14.374
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H 5.503 1.314 14.326
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF 5.331 1.258 26.431
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H 5.251 1.394 26.985
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.453 1.374 9.897
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.38 1.261 9.893
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F 4.228 0.217 8.274
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 4.217 0.225 7.66
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF 5.253 1.271 30.194
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H 5.328 1.347 30.029
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF 5.357 1.336 13.798
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H 5.359 1.341 14.16
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.295 1.335 8.67
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.11 1.442 8.463
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F 5.32 1.44 8.263
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5.252 1.223 8.086
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF 5.276 1.366 6308.247
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H 5.315 1.324 6791.675
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF 5.173 1.37 27.441
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H 5.333 1.264 27.968
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.329 1.333 24.945
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.173 1.345 25.655
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F 5.111 1.292 0.931
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5.188 1.442 
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF 5.169 1.348 
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H 5.329 1.377 
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF 5.128 1.332 
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H 5.243 1.428 
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.306 1.308 
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.335 1.242 
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F 5.001 1.323 
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5.392 1.349 
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF 5.046 1.416 
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H 5.097 1.439 
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF 5.223 1.321 
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H 5.296 1.193 
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F 5.15 1.41 
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H 5.343 1.383 
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F 5.315 1.494 
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H 5.128 1.349 
ExtC_P1Exo_P1N/A 22.817 5.655 
ExtC_P1Exo_P1_P2N/A 23.309 5.469 
ExtC_P1_P2Exo_P1N/A 24.797 6.661 
ExtC_P1_P2Exo_P1_P2N/A 22.384 5.536 
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH10C_2045_2046 0.821545 0.063604 1.472734
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH11C_4093_4094 3.828454 0.191306 6.717722
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK 0.462048 0.164734 0.523985
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK 0.633753 0.171292 1.003695
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK 0.618664 0.306556 0.785301
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 0.611815 0.391538 0.850575
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 0.847677 0.370903 1.985821
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 1.200365 0.296009 1.231746
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 0.607119 0.233911 1.035766
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 0.618783 0.23089 0.834831
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 0.756228 0.467101 0.851568
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD 0.867889 0.475375 0.641605
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD 0.991696 0.556481 1.21305
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK 1.995739 0.960294 1.837109
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK 1.7976 0.901121 2.299908
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK 1.591069 0.83919 2.27361
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 2.540016 1.357737 2.333973
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 1.623502 0.979585 1.813877
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 1.234255 0.483325 2.375175
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 1.32147 1.044692 2.376038
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 3.408327 1.109631 3.078955
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 2.280855 1.085578 2.448592
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD 1.821917 0.905997 1.645722
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD 1.870372 1.025352 2.333513
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK 3.666557 1.360715 2.958608
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK 2.485464 1.66124 4.636713
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK 4.297188 2.817447 4.108403
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 5.133815 2.249515 3.991031
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 4.780826 2.917526 3.576093
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 3.158223 1.578731 4.209572
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 5.124999 1.676283 5.153976
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 2.744507 2.05396 5.81206
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 4.002776 1.929513 4.576627
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD 3.564667 1.479546 3.939791
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD 3.115838 1.693563 4.647393
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK 7.923645 3.496164 4.559491
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK 4.811381 3.726601 6.2171
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK 6.94893 2.611368 6.633895
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 4.832633 6.297586 6.489504
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 5.695941 4.192431 4.929479
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 6.307572 3.313554 6.972299
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 5.101874 2.186186 6.98213
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 7.679747 3.285689 6.965513
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 7.460947 2.505537 7.172742
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD 6.080796 2.930788 4.633853
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD 6.192404 2.867638 7.743454
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK 8.515249 4.334866 8.042165
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK 8.256039 4.017434 9.783726
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK 9.228195 5.058475 11.822784
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 8.793748 7.09027 11.745209
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 8.387599 6.215122 8.336094
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 8.389758 4.226464 10.000971
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 8.371441 4.650255 12.278964
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 11.054385 4.889839 10.927319
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 9.159659 5.139856 11.386517
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD 9.067255 5.132042 8.586276
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD 9.964821 5.317481 9.247841
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK 11.356828 5.916254 11.605042
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK 10.826635 7.400756 16.540648
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK 12.97676 7.630055 15.53486
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 13.027035 11.183658 15.169874
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 13.319219 9.458399 11.326421
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 12.026279 6.315659 14.644271
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 12.85118 8.829601 15.404763
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 14.149563 8.83889 14.963581
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 14.363744 9.434591 15.018398
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD 10.706984 5.925803 13.331368
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD 15.159766 7.371162 15.20048
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK 16.747416 12.17655 22.244755
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK 17.995836 10.968013 25.399363
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK 20.879571 12.7514 23.418298
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 18.91143 16.514165 26.998854
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 18.024269 15.213287 19.761245
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 18.542839 10.866467 24.389165
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 20.858839 11.120474 28.194599
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 20.071091 14.707186 23.198629
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 19.124006 12.995533 27.348517
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD 19.778069 10.050843 20.167105
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD 19.714489 11.293305 24.704457
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK 26.850873 15.183695 27.887221
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK 25.828592 16.466785 36.400153
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK 28.992385 19.077276 37.901135
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 28.108168 19.755734 38.150177
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 29.629724 17.958667 28.27317
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 25.928056 15.600161 38.245924
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 22.963658 17.301588 37.312504
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 27.642492 17.429476 37.652695
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 32.781867 17.760263 39.525941
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD 28.053591 14.167817 30.241651
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD 28.617896 15.038869 37.333628
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK 40.166749 21.270297 50.737893
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK 39.109595 23.906387 66.972272
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK 41.844852 25.528657 68.041167
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 44.578885 27.653671 69.661457
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 44.314853 27.390542 47.100652
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 44.257592 22.393741 72.248222
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 41.114334 22.358952 72.462228
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 41.888817 24.553128 69.535931
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 44.639921 26.443498 77.026034
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD 43.017261 22.160425 47.008933
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD 49.31345 23.104378 69.599699
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK 0.106988 0.050678 0.192296
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK 0.161394 0.047452 0.300359
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK 0.140598 0.060615 0.319109
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 0.131325 0.079372 0.294305
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 0.145464 0.070598 0.756199
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 0.118249 0.035905 0.208241
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 0.146558 0.053754 0.178869
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 0.20842 0.06561 0.174743
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 0.126054 0.070668 0.259372
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD 0.204256 0.067839 0.157348
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD 0.192982 0.089152 0.268559
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK 58.634245 33.028354 71.192976
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK 53.329197 34.76285 85.720245
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK 58.639251 38.252292 100.447967
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 57.359316 35.362255 87.413763
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 56.923846 38.548849 69.849078
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 54.326479 28.976986 88.299594
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 58.509809 30.196729 91.857826
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 55.268349 34.64391 91.441009
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 55.953966 35.007528 97.078842
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD 56.93014 29.548867 68.187988
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD 59.017 31.126249 86.100108
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK 73.618962 45.501706 98.328328
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK 74.959805 44.695075 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK 80.601305 52.891669 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 77.586926 54.712413 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 80.455824 63.28684 102.757515
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 72.780494 44.420573 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 74.320396 45.796982 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 78.789162 52.139777 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 75.818114 52.17535 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD 76.598 43.416227 104.571329
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD 75.42399 44.966645 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK 94.762053 61.361105 160.377306
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK 94.045985 63.620509 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK 94.745704 69.9788 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK 98.800372 71.711923 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1 92.532923 71.107794 143.023864
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK 94.579449 61.141599 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK 89.524539 60.148537 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK 97.521919 70.54239 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK 96.129772 70.48079 
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD 95.560164 59.164371 149.970047
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD 101.374289 60.28887 


==> data/plotdata/cactus-time-why-all.csv <==
Benchmark,ILP,MAXSAT,SAT,WHY
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2A,0.001355,0.000113,0.000019,0.002
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTAAExo_BExo,0.001288,0.000047,0.000068,0.002
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTAAExo_NOTBExo,0.001391,0.000088,0.000075,0.002
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTANOTAExo_MDExo,0.001324,0.00005,0.000077,0.002
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTANOTAExo_NOTBExo,0.001294,0.000088,0.000067,0.002
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDAAExo_BExo,0.001435,0.000064,0.000077,0.002
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDAAExo_NOTBExo,0.001431,0.000068,0.000085,0.002
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDANOTAExo_MDExo,0.001426,0.000058,0.000079,0.002
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDANOTAExo_NOTBExo,0.001425,0.000069,0.000082,0.002
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELLExo_MDExo,0.001395,0.000093,0.000017,0.002
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELLExo_NOTMDExo,0.00152,0.0001,0.000019,0.002
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELNOTLExo_MDExo,0.001367,0.000087,0.000017,0.002
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVELNOTLExo_NOTMDExo,0.001462,0.000101,0.000019,0.002
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELNOTLExo_MDExo,0.00166,0.000057,0.000102,0.002
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELNOTLExo_NOTMDExo,0.001296,0.000088,0.000017,0.002
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDLExo_MDExo,0.001319,0.00005,0.000077,0.002
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDLExo_NOTMDExo,0.001316,0.000049,0.000066,0.002
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_BExo_CExo,0.001655,0.000079,0.000087,0.002
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_BExo_NOTCExo,0.001729,0.000118,0.000033,0.002
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_NOTBExo_CExo,0.001505,0.000081,0.000101,0.002
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersAAExo_NOTBExo_NOTCExo,0.001602,0.000095,0.000026,0.002
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_BExo_CExo,0.001502,0.000082,0.000106,0.002
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_BExo_NOTCExo,0.001487,0.0001,0.000024,0.002
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_NOTBExo_CExo,0.001481,0.000088,0.0001,0.002
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersANOTAExo_NOTBExo_NOTCExo,0.001353,0.000114,0.000021,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_FExo_RBExoNOT_A,0.001456,0.000091,0.000102,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_FExo_NOTRBExoNOT_A,0.001778,0.000114,0.000033,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_NOTFExo_RBExoNOT_A,0.001589,0.0001,0.00003,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBLBExo_NOTFExo_NOTRBExoNOT_A,0.001727,0.000127,0.000029,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_FExo_RBExoNOT_A,0.001909,0.000121,0.000095,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_FExo_NOTRBExoNOT_A,0.001406,0.000091,0.000025,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_NOTFExo_RBExoNOT_A,0.001499,0.0001,0.000025,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadLBNOTLBExo_NOTFExo_NOTRBExoNOT_A,0.001472,0.000089,0.000032,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_FExo_RBExoNOT_A,0.001669,0.000092,0.000122,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_FExo_NOTRBExoNOT_A,0.001649,0.000082,0.000114,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_NOTFExo_RBExoNOT_A,0.002271,0.0001,0.000096,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFLBExo_NOTFExo_NOTRBExoNOT_A,0.001676,0.000119,0.000125,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_FExo_RBExoNOT_A,0.001591,0.000088,0.000028,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_FExo_NOTRBExoNOT_A,0.001839,0.000094,0.000023,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_NOTFExo_RBExoNOT_A,0.001937,0.000097,0.000038,0.002
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadFNOTLBExo_NOTFExo_NOTRBExoNOT_A,0.001424,0.000096,0.000026,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTSTExo_BTExoBS,0.001527,0.00009,0.00011,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTSTExo_NOT_BTExoBS,0.00198,0.000096,0.00015,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBTNOT_STExo_BTExoBS,0.002051,0.000157,0.000035,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTNOT_STExo_NOT_BTExoNOT_SH_AND_NOT_BS,0.001427,0.000097,0.000026,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySHSTExo_BTExoBS,0.001466,0.000097,0.000105,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySHSTExo_BTExoNOT_BH,0.00189,0.00013,0.000029,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySH_BHSTExo_BTExoBS,0.001619,0.000096,0.000155,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzySH_NOT_BHSTExo_BTExoBS,0.001686,0.000107,0.000263,0.002
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBT_BHNOT_STExo_BTExoBS,0.00176,0.000096,0.000173,0.002
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1AC,0.00166,0.000164,0.000182,0.003
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTNOT_STExo_NOT_BTExoNOT_BS,0.001401,0.000094,0.000029,0.003
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyBT_NOT_BHSTExo_BTExoBS,0.001568,0.000144,0.000196,0.003
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1AI,0.001628,0.000151,0.000191,0.004
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BTSTExo_BTExoBS,0.001383,0.000079,0.000132,0.004
de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzyNOT_BHSTExo_BTExoBS,0.001725,0.000105,0.000186,0.004
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_11_12_13_14,0.002615,0.000216,0.000433,0.005961
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH3C_13_14,0.002238,0.000235,0.00044,0.009119
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_27_28_29_30,0.00232,0.000448,0.000839,0.011888
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X10Exo_X11Exo,0.002976,0.000941,0.000127,0.012
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.002846,0.000656,0.001098,0.012
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3U1Exo_U2Exo_U3ExoSMK,0.003759,0.000821,0.001476,0.012
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X3Exo_X11Exo,0.002853,0.001334,0.000124,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X5Exo_X11Exo,0.002876,0.001248,0.000123,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X7Exo_X11Exo,0.003036,0.000984,0.000128,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X8Exo_X11Exo,0.003022,0.000947,0.000125,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX3_X11X3Exo_X11Exo,0.003852,0.001196,0.001664,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX4X4Exo_X11Exo,0.002642,0.000901,0.000119,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX4_X11X4Exo_X11Exo,0.002832,0.000917,0.001273,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX5X5Exo_X11Exo,0.003555,0.001111,0.000176,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX5_X11X5Exo_X11Exo,0.003219,0.001209,0.001576,0.013
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.00375,0.00078,0.00114,0.013
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1U1Exo_U2Exo_U3ExoDK,0.002834,0.000779,0.00121,0.013
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3NOTU1Exo_NOTU2Exo_U3ExoDK,0.002942,0.000794,0.001039,0.013
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoDK_U2_or_SD_U2,0.003278,0.000969,0.001962,0.013
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX2X1Exo_X2Exo,0.003861,0.001307,0.000123,0.014
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X2X1Exo_X2Exo,0.003647,0.001144,0.001994,0.014
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X2X1Exo_X2Exo_X3Exo_X11Exo,0.003236,0.000876,0.001612,0.014
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX3X3Exo_X11Exo,0.002942,0.000964,0.000125,0.014
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X4Exo_X11Exo,0.003238,0.001218,0.000133,0.014
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X6Exo_X11Exo,0.00299,0.000932,0.000137,0.014
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX11X9Exo_X11Exo,0.002995,0.000955,0.000126,0.014
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX6X6Exo_X11Exo,0.003303,0.001044,0.000138,0.014
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1U1Exo_U2Exo_U3ExoSMK,0.002754,0.000643,0.000885,0.014
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2NOTU1Exo_U2Exo_U3ExoSMK,0.00256,0.000584,0.000911,0.014
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoSMK,0.002701,0.000641,0.001259,0.014
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2U1Exo_U2Exo_U3ExoSMK,0.002799,0.000618,0.001285,0.014
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.00395,0.000818,0.001019,0.014
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1X1Exo_X2Exo,0.002606,0.000863,0.000114,0.015
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX7X7Exo_X11Exo,0.00295,0.000939,0.000133,0.015
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2NOTU1Exo_U2Exo_U3ExoDK,0.003758,0.000794,0.001309,0.015
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoSMK,0.003309,0.0009,0.001687,0.015
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX6_X11X6Exo_X11Exo,0.00297,0.000912,0.001282,0.016
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_U2Exo_U3ExoSMK,0.002851,0.000661,0.001175,0.016
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH4C_29_30,0.002753,0.000484,0.00089,0.016425
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX3,0.003403,0.001123,0.001274,0.017
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2NOTU1Exo_U2Exo_U3ExoSMK,0.003253,0.000824,0.001614,0.019
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_59_60_61_62,0.00415,0.001174,0.002064,0.01959
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1U1Exo_U2Exo_U3ExoSMK,0.005618,0.000845,0.001426,0.02
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1U1Exo_U2Exo_U3ExoDK_U1_or_SD_U1,0.003864,0.001142,0.002701,0.022
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH5C_61_62,0.003299,0.000995,0.002485,0.026916
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3NOTU1Exo_NOTU2Exo_U3ExoDK_U3_or_SD_U3,0.002964,0.001083,0.001697,0.027
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_123_124_125_126,0.006547,0.00324,0.00481,0.03577
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1DK,0.006536,0.002413,0.004494,0.036
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1SMK,0.005873,0.00188,0.004075,0.037
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1SMK,0.006467,0.002116,0.00309,0.048
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.007244,0.002665,0.005497,0.062
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_251_252_253_254,0.0158,0.006126,0.022797,0.077831
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH7C_253_254,0.015504,0.004325,0.020844,0.114536
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_507_508_509_510,0.065056,0.009398,0.054755,0.192305
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH8C_509_510,0.059979,0.009291,0.067055,0.280633
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1019_1020_1021_1022,0.217504,0.022777,0.224361,0.658308
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK,0.140598,0.060615,0.319109,0.812602
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK,0.161394,0.047452,0.300359,0.846934
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH9C_1021_1022,0.172996,0.02687,0.28872,0.991752
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK,0.106988,0.050678,0.192296,1.031838
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2043_2044_2045_2046,0.805957,0.092564,1.661406,2.047338
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.131325,0.079372,0.294305,2.062012
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK,0.633753,0.171292,1.003695,2.114152
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK,0.618664,0.306556,0.785301,2.207123
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK,0.462048,0.164734,0.523985,2.249441
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.611815,0.391538,0.850575,2.532968
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH10C_2045_2046,0.821545,0.063604,1.472734,2.940832
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK,1.7976,0.901121,2.299908,5.184647
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK,1.591069,0.83919,2.27361,5.582135
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK,1.995739,0.960294,1.837109,5.721528
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,4.804,0.241,4.569,6.354485
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,2.540016,1.357737,2.333973,6.411565
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,4.961,0.25,4.708,6.528504
ExtC_4094BExo_4093Exo_4094ExoF_or_H,4.126,0.212,4.189,6.819716
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,4.865,0.187,4.492,7.333171
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5,0.243,4.521,7.709872
ExtC_4094BExo_4093Exo_4094ExoF,3.97,0.222,4.285,8.297876
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4091_4092_4093_4094,4.009899,0.252854,6.231066,8.586866
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F,4.7,0.232,4.485,8.881168
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH11C_4093_4094,3.828454,0.191306,6.717722,8.898513
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF,4.182,0.215,4.657,10.054876
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK,2.485464,1.66124,4.636713,11.66513
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK,3.666557,1.360715,2.958608,12.265124
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK,4.297188,2.817447,4.108403,13.426659
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,5.133815,2.249515,3.991031,14.247012
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK,4.811381,3.726601,6.2171,20.884023
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK,6.94893,2.611368,6.633895,21.004912
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK,7.923645,3.496164,4.559491,22.082929
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,4.832633,6.297586,6.489504,22.711411
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK,8.256039,4.017434,9.783726,29.29861
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK,9.228195,5.058475,11.822784,33.884808
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,8.793748,7.09027,11.745209,39.452667
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK,8.515249,4.334866,8.042165,43.527263
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK,10.826635,7.400756,16.540648,45.99671
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK,12.97676,7.630055,15.53486,50.264888
ExtC_P1Exo_P1N/A,22.817,5.655,7000,58.248584
ExtC_P1Exo_P1_P2N/A,23.309,5.469,7000,63.363716
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK,11.356828,5.916254,11.605042,64.966485
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,13.027035,11.183658,15.169874,68.767779
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK,17.995836,10.968013,25.399363,99.335462
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK,25.828592,16.466785,36.400153,116.952502
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK,16.747416,12.17655,22.244755,131.811958
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK,20.879571,12.7514,23.418298,131.931452
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK,28.992385,19.077276,37.901135,134.776747
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,18.91143,16.514165,26.998854,149.270865
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,28.108168,19.755734,38.150177,156.974364
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK,26.850873,15.183695,27.887221,162.616021
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK,53.329197,34.76285,85.720245,235.142975
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,57.359316,35.362255,87.413763,238.935158
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK,58.639251,38.252292,100.447967,252.240724
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK,58.634245,33.028354,71.192976,277.24865
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK,39.109595,23.906387,66.972272,281.049353
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK,41.844852,25.528657,68.041167,295.37059
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK,40.166749,21.270297,50.737893,296.481732
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,44.578885,27.653671,69.661457,316.681181
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,80.455824,63.28684,102.757515,1042.130843
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,77.586926,54.712413,7000,1069.735749
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK,80.601305,52.891669,7000,1297.592516
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK,74.959805,44.695075,7000,1365.27785
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1A_CI,0.001596,0.00017,0.000271,
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1NOT_G_NOT_HI,0.001601,0.000137,0.000212,
de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1A_DC,0.001597,0.000229,0.000345,
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2B,0.001402,0.000094,0.000018,
de.tum.in.i4.evaluation.BenchmarkAbstractModel2.abstractModel2A_B,0.001289,0.00007,0.00013,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBAExo_BExo,0.001396,0.000064,0.000018,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBAExo_NOTBExo,0.00129,0.000063,0.000017,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBNOTAExo_MDExo,0.001312,0.000049,0.000075,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTBNOTAExo_NOTBExo,0.001395,0.000065,0.000077,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BAExo_BExo,0.00132,0.000054,0.000126,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BAExo_NOTBExo,0.001482,0.000072,0.000063,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BNOTAExo_MDExo,0.001329,0.000088,0.000123,
de.tum.in.i4.evaluation.BenchmarkAssassinFIRST.assassin_FIRSTA_BNOTAExo_NOTBExo,0.001259,0.000054,0.000111,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBAExo_BExo,0.001358,0.000067,0.000096,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBAExo_NOTBExo,0.001316,0.000074,0.000076,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBNOTAExo_MDExo,0.001325,0.000082,0.000076,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDBNOTAExo_NOTBExo,0.001426,0.000072,0.000086,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BAExo_BExo,0.001473,0.00006,0.000126,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BAExo_NOTBExo,0.001262,0.000053,0.000122,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BNOTAExo_MDExo,0.001354,0.000069,0.00011,
de.tum.in.i4.evaluation.BenchmarkAssassinSECOND.assassin_SECONDA_BNOTAExo_NOTBExo,0.001279,0.000055,0.000106,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_14,0.003187,0.000275,0.000346,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH3C_13_14,0.002022,0.000265,0.000434,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_30,0.002434,0.000541,0.000871,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH4C_29_30,0.002857,0.000625,0.000858,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_62,0.004382,0.001175,0.001718,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH5C_61_62,0.003666,0.001069,0.00232,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_126,0.006128,0.002264,0.003624,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH6C_125_126,0.009541,0.0028,0.007599,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_254,0.018176,0.004186,0.020405,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH7C_253_254,0.018982,0.004856,0.026613,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_510,0.046464,0.011337,0.043867,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH8C_509_510,0.066167,0.012392,0.072684,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1022,0.219252,0.029081,0.235562,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH9C_1021_1022,0.234035,0.027164,0.255681,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2046,0.972525,0.062958,1.058707,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2045_2046,1.196912,0.084076,1.688358,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4094,3.781572,0.241951,3.849766,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4093_4094,3.480517,0.252005,6.704593,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093BExo_4093Exo_4094Exo,4.17242,0.244243,3.742648,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4094Exo,5.412032,1.274263,3.498103,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4093Exo_4094Exo,4.014593,0.265667,4.306072,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093_4094BExo_4093Exo_4094Exo,5.241179,1.558242,7.261082,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_NOT4092_4093_4094BExo_4093Exo_4094Exo,4.638934,1.269354,7.12549,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDLExo_MDExo,0.001344,0.000064,0.000016,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDLExo_NOTMDExo,0.001301,0.000091,0.000017,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDNOTLExo_MDExo,0.001408,0.000091,0.000018,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEMDNOTLExo_NOTMDExo,0.001324,0.000088,0.000016,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDLExo_MDExo,0.001357,0.000064,0.000099,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDLExo_NOTMDExo,0.001318,0.000081,0.000017,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDNOTLExo_MDExo,0.001368,0.000082,0.000018,
de.tum.in.i4.evaluation.BenchmarkForestFireCONJUNCTIVE.forestFire_CONJUNCTIVEL_MDNOTLExo_NOTMDExo,0.00127,0.000083,0.000017,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELLExo_MDExo,0.001313,0.000049,0.000063,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVELLExo_NOTMDExo,0.002302,0.00011,0.000017,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDNOTLExo_MDExo,0.001401,0.000064,0.000017,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEMDNOTLExo_NOTMDExo,0.001298,0.000062,0.000017,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDLExo_MDExo,0.001358,0.00008,0.000084,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDLExo_NOTMDExo,0.001325,0.000073,0.000091,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDNOTLExo_MDExo,0.001351,0.000055,0.000097,
de.tum.in.i4.evaluation.BenchmarkForestFireDISJUNCTIVE.forestFire_DISJUNCTIVEL_MDNOTLExo_NOTMDExo,0.001289,0.000077,0.000016,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX7_X11X7Exo_X11Exo,0.004284,0.000968,0.001335,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX8X8Exo_X11Exo,0.003433,0.001055,0.000141,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX8_X11X8Exo_X11Exo,0.004041,0.001444,0.001211,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX9X9Exo_X11Exo,0.003027,0.001027,0.000129,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX9_X11X9Exo_X11Exo,0.00432,0.001223,0.001862,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10X10Exo_X11Exo,0.003443,0.001124,0.000206,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X11X10Exo_X11Exo,0.00316,0.000969,0.001348,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X11X10Exo_X11Exo_X12Exo_X17Exo,0.00291,0.000756,0.001702,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX12X12Exo_X17Exo,0.003077,0.001202,0.00013,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X12Exo_X17Exo,0.002935,0.00128,0.000123,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X13Exo_X17Exo,0.00341,0.001179,0.000131,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X14Exo_X17Exo,0.003011,0.000998,0.000116,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X15Exo_X17Exo,0.003075,0.000969,0.000124,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX17X16Exo_X17Exo,0.003115,0.000962,0.000125,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX12_X17X12Exo_X17Exo,0.003728,0.001144,0.001552,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX13X13Exo_X17Exo,0.00268,0.000926,0.000141,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX13_X17X13Exo_X17Exo,0.00305,0.000961,0.001252,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX14X14Exo_X17Exo,0.004148,0.001218,0.000125,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX14_X17X14Exo_X17Exo,0.003884,0.001191,0.0012,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX15X15Exo_X17Exo,0.003632,0.00089,0.000211,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX15_X17X15Exo_X17Exo,0.00646,0.001289,0.001642,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX16X16Exo_X17Exo,0.003137,0.000999,0.000132,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX16_X17X16Exo_X17Exo,0.003166,0.000919,0.001646,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX18X18Exo_X19Exo,0.003981,0.001187,0.000127,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX19X18Exo_X19Exo,0.003645,0.000848,0.00015,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX18_X19X18Exo_X19Exo,0.003601,0.001089,0.002033,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX20X20Exo_X21Exo,0.0031,0.000928,0.000128,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX21X20Exo_X21Exo,0.002671,0.00123,0.000105,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX20_X21X20Exo_X21Exo,0.003217,0.001035,0.001453,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX22X22Exo_X23Exo,0.002817,0.000917,0.000117,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX23X22Exo_X23Exo,0.003602,0.001147,0.000148,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX22_X23X22Exo_X23Exo,0.003577,0.001142,0.001526,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX24X24Exo_X25Exo,0.002914,0.000977,0.000121,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX25X24Exo_X25Exo,0.003027,0.001214,0.000145,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX24_X25X24Exo_X25Exo,0.003723,0.001128,0.001516,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX26X26Exo,0.004038,0.000948,0.000121,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X3X1Exo_X2Exo_X3Exo_X11Exo,0.003697,0.001191,0.001468,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX1_X3_X11X1Exo_X2Exo_X3Exo_X11Exo,0.003434,0.001082,0.001535,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X12X10Exo_X11Exo_X12Exo_X17Exo,0.00286,0.000873,0.001103,
de.tum.in.i4.evaluation.BenchmarkLeakage.leakageX10_X12_X17X10Exo_X11Exo_X12Exo_X17Exo,0.003628,0.001118,0.001598,
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX11,0.003444,0.001024,0.001276,
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX3_X11,0.003229,0.000938,0.00195,
de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakageX1_X2_X3_X11,0.003242,0.000917,0.002091,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_BExo_CExo,0.001495,0.000068,0.000099,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_BExo_NOTCExo,0.001654,0.000095,0.000025,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_NOTBExo_CExo,0.001481,0.000072,0.0001,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBAExo_NOTBExo_NOTCExo,0.001339,0.00009,0.000023,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_BExo_CExo,0.001324,0.000072,0.000089,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_BExo_NOTCExo,0.001388,0.000084,0.000023,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_NOTBExo_CExo,0.001796,0.000095,0.000165,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersBNOTAExo_NOTBExo_NOTCExo,0.001326,0.000091,0.000022,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_BExo_CExo,0.00137,0.000077,0.000088,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_BExo_NOTCExo,0.001329,0.000072,0.000091,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_NOTBExo_CExo,0.001434,0.000084,0.000023,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCAExo_NOTBExo_NOTCExo,0.001335,0.000087,0.000022,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_BExo_CExo,0.001448,0.000085,0.000023,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_BExo_NOTCExo,0.001333,0.000094,0.000024,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_NOTBExo_CExo,0.00242,0.000127,0.000022,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersCNOTAExo_NOTBExo_NOTCExo,0.001743,0.000119,0.000031,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_BExo_CExo,0.001413,0.000087,0.000124,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_BExo_NOTCExo,0.001426,0.000081,0.000132,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_NOTBExo_CExo,0.001408,0.000082,0.000135,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CAExo_NOTBExo_NOTCExo,0.001949,0.000107,0.000023,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_BExo_CExo,0.001964,0.000114,0.000181,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_BExo_NOTCExo,0.001893,0.000079,0.000038,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_NOTBExo_CExo,0.001494,0.000077,0.000143,
de.tum.in.i4.evaluation.BenchmarkPrisoners.prionersA_B_CNOTAExo_NOTBExo_NOTCExo,0.001412,0.000084,0.000024,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_FExo_RBExoNOT_A,0.001465,0.000088,0.000023,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_FExo_NOTRBExoNOT_A,0.002306,0.000125,0.000026,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_NOTFExo_RBExoNOT_A,0.001648,0.0001,0.000122,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBLBExo_NOTFExo_NOTRBExoNOT_A,0.001809,0.000073,0.000176,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_FExo_RBExoNOT_A,0.001614,0.000186,0.000023,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_FExo_NOTRBExoNOT_A,0.001627,0.000117,0.00003,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_NOTFExo_RBExoNOT_A,0.001457,0.000083,0.000022,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadRBNOTLBExo_NOTFExo_NOTRBExoNOT_A,0.002402,0.000132,0.000025,
de.tum.in.i4.evaluation.BenchmarkRailroad.railroadNOT_FNOTLBExo_NOTFExo_NOTRBExoA,0.001437,0.000079,0.00014,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_AD_U1U1Exo_U2Exo_U3ExoSMK,0.003115,0.000924,0.001396,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK,0.003144,0.000883,0.001698,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.003204,0.000829,0.001076,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1U1Exo_U2Exo_U3ExoSMK,0.003886,0.001142,0.001772,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U2_FN_U2_A_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSMK,0.003114,0.000905,0.001309,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyFS_U3_FN_U3_A_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSMK,0.002833,0.001122,0.001049,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U1U1Exo_U2Exo_U3ExoSD,0.002797,0.000769,0.000982,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U2NOTU1Exo_U2Exo_U3ExoSD,0.003317,0.000909,0.001499,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U3NOTU1Exo_NOTU2Exo_U3ExoSD,0.003316,0.00074,0.000129,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U1_AD_U1U1Exo_U2Exo_U3ExoSD,0.002712,0.000699,0.00152,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U2_AD_U2NOTU1Exo_U2Exo_U3ExoSD,0.003508,0.000802,0.002137,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKeyA_U3_AD_U3NOTU1Exo_NOTU2Exo_U3ExoSD,0.003469,0.000949,0.001236,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.005799,0.002097,0.016059,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.005406,0.0016,0.003638,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.009271,0.002062,0.004576,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.007518,0.002776,0.00675,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.007353,0.002956,0.005426,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyA_U1SD,0.005897,0.002242,0.003035,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey8Users.stealMasterKeyA_U1_AD_U1SD,0.008355,0.003132,0.004374,
ExtC_4093_4094BExo_4093Exo_4094ExoF,6.199,1.57,7.975,
ExtC_4093_4094BExo_4093Exo_4094ExoF_or_H,5.961,1.498,8.306,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF,4.294,0.21,8.267,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,4.462,0.221,8.829,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,4.44,0.22,7.794,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,4.403,0.204,8.171,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F,4.268,0.189,8.05,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.626,0.221,7.87,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF,5.494,1.355,8.331,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H,5.217,1.386,8.45,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF,5.452,1.387,8.541,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H,5.241,1.426,8.069,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.576,1.382,7.67,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.17,1.324,7.991,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F,4.055,0.238,7.91,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.133,0.2,8.135,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF,5.449,1.355,14.374,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H,5.503,1.314,14.326,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF,5.331,1.258,26.431,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H,5.251,1.394,26.985,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.453,1.374,9.897,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.38,1.261,9.893,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F,4.228,0.217,8.274,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.217,0.225,7.66,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF,5.253,1.271,30.194,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H,5.328,1.347,30.029,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF,5.357,1.336,13.798,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H,5.359,1.341,14.16,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.295,1.335,8.67,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.11,1.442,8.463,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F,5.32,1.44,8.263,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.252,1.223,8.086,
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF,5.276,1.366,6308.247,
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H,5.315,1.324,6791.675,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF,5.173,1.37,27.441,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H,5.333,1.264,27.968,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.329,1.333,24.945,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.173,1.345,25.655,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F,5.111,1.292,0.931,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.188,1.442,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF,5.169,1.348,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H,5.329,1.377,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF,5.128,1.332,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H,5.243,1.428,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.306,1.308,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.335,1.242,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F,5.001,1.323,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.392,1.349,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF,5.046,1.416,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H,5.097,1.439,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF,5.223,1.321,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H,5.296,1.193,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.15,1.41,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.343,1.383,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F,5.315,1.494,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.128,1.349,,
ExtC_P1_P2Exo_P1N/A,24.797,6.661,,
ExtC_P1_P2Exo_P1_P2N/A,22.384,5.536,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.847677,0.370903,1.985821,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.200365,0.296009,1.231746,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.607119,0.233911,1.035766,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.618783,0.23089,0.834831,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.756228,0.467101,0.851568,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD,0.867889,0.475375,0.641605,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD,0.991696,0.556481,1.21305,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,1.623502,0.979585,1.813877,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.234255,0.483325,2.375175,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,1.32147,1.044692,2.376038,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,3.408327,1.109631,3.078955,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,2.280855,1.085578,2.448592,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD,1.821917,0.905997,1.645722,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD,1.870372,1.025352,2.333513,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,4.780826,2.917526,3.576093,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,3.158223,1.578731,4.209572,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,5.124999,1.676283,5.153976,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,2.744507,2.05396,5.81206,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,4.002776,1.929513,4.576627,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD,3.564667,1.479546,3.939791,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD,3.115838,1.693563,4.647393,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,5.695941,4.192431,4.929479,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,6.307572,3.313554,6.972299,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,5.101874,2.186186,6.98213,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,7.679747,3.285689,6.965513,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,7.460947,2.505537,7.172742,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD,6.080796,2.930788,4.633853,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD,6.192404,2.867638,7.743454,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,8.387599,6.215122,8.336094,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,8.389758,4.226464,10.000971,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,8.371441,4.650255,12.278964,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,11.054385,4.889839,10.927319,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,9.159659,5.139856,11.386517,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD,9.067255,5.132042,8.586276,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD,9.964821,5.317481,9.247841,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,13.319219,9.458399,11.326421,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,12.026279,6.315659,14.644271,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,12.85118,8.829601,15.404763,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,14.149563,8.83889,14.963581,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,14.363744,9.434591,15.018398,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD,10.706984,5.925803,13.331368,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD,15.159766,7.371162,15.20048,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,18.024269,15.213287,19.761245,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,18.542839,10.866467,24.389165,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,20.858839,11.120474,28.194599,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,20.071091,14.707186,23.198629,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,19.124006,12.995533,27.348517,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD,19.778069,10.050843,20.167105,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD,19.714489,11.293305,24.704457,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,29.629724,17.958667,28.27317,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,25.928056,15.600161,38.245924,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,22.963658,17.301588,37.312504,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,27.642492,17.429476,37.652695,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,32.781867,17.760263,39.525941,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD,28.053591,14.167817,30.241651,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD,28.617896,15.038869,37.333628,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,44.314853,27.390542,47.100652,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,44.257592,22.393741,72.248222,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,41.114334,22.358952,72.462228,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,41.888817,24.553128,69.535931,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,44.639921,26.443498,77.026034,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD,43.017261,22.160425,47.008933,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD,49.31345,23.104378,69.599699,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.145464,0.070598,0.756199,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.118249,0.035905,0.208241,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.146558,0.053754,0.178869,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.20842,0.06561,0.174743,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.126054,0.070668,0.259372,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD,0.204256,0.067839,0.157348,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD,0.192982,0.089152,0.268559,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,56.923846,38.548849,69.849078,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,54.326479,28.976986,88.299594,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,58.509809,30.196729,91.857826,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,55.268349,34.64391,91.441009,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,55.953966,35.007528,97.078842,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD,56.93014,29.548867,68.187988,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD,59.017,31.126249,86.100108,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK,73.618962,45.501706,98.328328,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,72.780494,44.420573,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,74.320396,45.796982,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,78.789162,52.139777,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,75.818114,52.17535,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD,76.598,43.416227,104.571329,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD,75.42399,44.966645,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK,94.762053,61.361105,160.377306,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK,94.045985,63.620509,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK,94.745704,69.9788,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,98.800372,71.711923,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,92.532923,71.107794,143.023864,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,94.579449,61.141599,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,89.524539,60.148537,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,97.521919,70.54239,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,96.129772,70.48079,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD,95.560164,59.164371,149.970047,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD,101.374289,60.28887,,


==> data/plotdata/cactus-time-why-short.csv <==
Benchmark,ILP,MAXSAT,SAT,WHY
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1SD,0.204256,0.067839,0.157348,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.20842,0.06561,0.174743,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.146558,0.053754,0.178869,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1SMK,0.106988,0.050678,0.192296,1.031838
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,0.118249,0.035905,0.208241,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.126054,0.070668,0.259372,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyA_U1_AD_U1SD,0.192982,0.089152,0.268559,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.131325,0.079372,0.294305,2.062012
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1SMK,0.161394,0.047452,0.300359,0.846934
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1DK,0.140598,0.060615,0.319109,0.812602
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1SMK,0.462048,0.164734,0.523985,2.249441
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1SD,0.867889,0.475375,0.641605,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey50Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.145464,0.070598,0.756199,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1DK,0.618664,0.306556,0.785301,2.207123
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,0.618783,0.23089,0.834831,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,0.611815,0.391538,0.850575,2.532968
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,0.756228,0.467101,0.851568,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F,5.111,1.292,0.931,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1SMK,0.633753,0.171292,1.003695,2.114152
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,0.607119,0.233911,1.035766,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2046,0.972525,0.062958,1.058707,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyA_U1_AD_U1SD,0.991696,0.556481,1.21305,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.200365,0.296009,1.231746,
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH10C_2045_2046,0.821545,0.063604,1.472734,2.940832
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1SD,1.821917,0.905997,1.645722,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2043_2044_2045_2046,0.805957,0.092564,1.661406,2.047338
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH10C_2045_2046,1.196912,0.084076,1.688358,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,1.623502,0.979585,1.813877,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1SMK,1.995739,0.960294,1.837109,5.721528
de.tum.in.i4.evaluation.BenchmarkStealMasterKey100Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,0.847677,0.370903,1.985821,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1DK,1.591069,0.83919,2.27361,5.582135
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1SMK,1.7976,0.901121,2.299908,5.184647
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyA_U1_AD_U1SD,1.870372,1.025352,2.333513,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,2.540016,1.357737,2.333973,6.411565
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,1.234255,0.483325,2.375175,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,1.32147,1.044692,2.376038,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,2.280855,1.085578,2.448592,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1SMK,3.666557,1.360715,2.958608,12.265124
de.tum.in.i4.evaluation.BenchmarkStealMasterKey150Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,3.408327,1.109631,3.078955,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4094Exo,5.412032,1.274263,3.498103,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,4.780826,2.917526,3.576093,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093BExo_4093Exo_4094Exo,4.17242,0.244243,3.742648,
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4094,3.781572,0.241951,3.849766,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1SD,3.564667,1.479546,3.939791,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,5.133815,2.249515,3.991031,14.247012
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1DK,4.297188,2.817447,4.108403,13.426659
ExtC_4094BExo_4093Exo_4094ExoF_or_H,4.126,0.212,4.189,6.819716
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,3.158223,1.578731,4.209572,
ExtC_4094BExo_4093Exo_4094ExoF,3.97,0.222,4.285,8.297876
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4094BExo_4093Exo_4094Exo,4.014593,0.265667,4.306072,
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F,4.7,0.232,4.485,8.881168
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,4.865,0.187,4.492,7.333171
ExtC_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5,0.243,4.521,7.709872
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1SMK,7.923645,3.496164,4.559491,22.082929
ExtC_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,4.804,0.241,4.569,6.354485
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,4.002776,1.929513,4.576627,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1SD,6.080796,2.930788,4.633853,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1SMK,2.485464,1.66124,4.636713,11.66513
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyA_U1_AD_U1SD,3.115838,1.693563,4.647393,
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF,4.182,0.215,4.657,10.054876
ExtC_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,4.961,0.25,4.708,6.528504
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,5.695941,4.192431,4.929479,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,5.124999,1.676283,5.153976,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey200Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,2.744507,2.05396,5.81206,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1SMK,4.811381,3.726601,6.2171,20.884023
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4091_4092_4093_4094,4.009899,0.252854,6.231066,8.586866
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,4.832633,6.297586,6.489504,22.711411
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1DK,6.94893,2.611368,6.633895,21.004912
de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTreeDEPTH11C_4093_4094,3.480517,0.252005,6.704593,
de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTreeDEPTH11C_4093_4094,3.828454,0.191306,6.717722,8.898513
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,7.679747,3.285689,6.965513,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,6.307572,3.313554,6.972299,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,5.101874,2.186186,6.98213,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_NOT4092_4093_4094BExo_4093Exo_4094Exo,4.638934,1.269354,7.12549,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,7.460947,2.505537,7.172742,
de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractCombinedWithBinaryC_4093_4094BExo_4093Exo_4094Exo,5.241179,1.558242,7.261082,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.217,0.225,7.66,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.576,1.382,7.67,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey250Users.stealMasterKeyA_U1_AD_U1SD,6.192404,2.867638,7.743454,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F,4.44,0.22,7.794,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.626,0.221,7.87,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F,4.055,0.238,7.91,
ExtC_4093_4094BExo_4093Exo_4094ExoF,6.199,1.57,7.975,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.17,1.324,7.991,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1SMK,8.515249,4.334866,8.042165,43.527263
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo__4080F,4.268,0.189,8.05,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF_or_H,5.241,1.426,8.069,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.252,1.223,8.086,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,4.133,0.2,8.135,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,4.403,0.204,8.171,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo__4080F,5.32,1.44,8.263,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF,4.294,0.21,8.267,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo__4080F,4.228,0.217,8.274,
ExtC_4093_4094BExo_4093Exo_4094ExoF_or_H,5.961,1.498,8.306,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF,5.494,1.355,8.331,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,8.387599,6.215122,8.336094,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094ExoF_or_H,5.217,1.386,8.45,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.11,1.442,8.463,
ExtC_4093_4094_NOT4092_4091_4090BExo_4093Exo_4094Exo_4092ExoF,5.452,1.387,8.541,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1SD,9.067255,5.132042,8.586276,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.295,1.335,8.67,
ExtC_4093_4094BExo_4093Exo_4094Exo_4092ExoF_or_H,4.462,0.221,8.829,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyA_U1_AD_U1SD,9.964821,5.317481,9.247841,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1SMK,8.256039,4.017434,9.783726,29.29861
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.38,1.261,9.893,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.453,1.374,9.897,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,8.389758,4.226464,10.000971,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,11.054385,4.889839,10.927319,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,13.319219,9.458399,11.326421,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,9.159659,5.139856,11.386517,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1SMK,11.356828,5.916254,11.605042,64.966485
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,8.793748,7.09027,11.745209,39.452667
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U1_FN_U1DK,9.228195,5.058475,11.822784,33.884808
de.tum.in.i4.evaluation.BenchmarkStealMasterKey300Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,8.371441,4.650255,12.278964,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1SD,10.706984,5.925803,13.331368,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF,5.357,1.336,13.798,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094Exo_4092ExoF_or_H,5.359,1.341,14.16,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF_or_H,5.503,1.314,14.326,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094ExoF,5.449,1.355,14.374,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,12.026279,6.315659,14.644271,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,14.149563,8.83889,14.963581,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,14.363744,9.434591,15.018398,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,13.027035,11.183658,15.169874,68.767779
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyA_U1_AD_U1SD,15.159766,7.371162,15.20048,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,12.85118,8.829601,15.404763,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1DK,12.97676,7.630055,15.53486,50.264888
de.tum.in.i4.evaluation.BenchmarkStealMasterKey350Users.stealMasterKeyFS_U1_FN_U1SMK,10.826635,7.400756,16.540648,45.99671
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,18.024269,15.213287,19.761245,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1SD,19.778069,10.050843,20.167105,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1SMK,16.747416,12.17655,22.244755,131.811958
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,20.071091,14.707186,23.198629,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1DK,20.879571,12.7514,23.418298,131.931452
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,18.542839,10.866467,24.389165,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyA_U1_AD_U1SD,19.714489,11.293305,24.704457,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.329,1.333,24.945,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1SMK,17.995836,10.968013,25.399363,99.335462
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.173,1.345,25.655,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF,5.331,1.258,26.431,
ExtC_4093_4094_NOT4092__4085BExo_4093Exo_4094Exo_4092ExoF_or_H,5.251,1.394,26.985,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,18.91143,16.514165,26.998854,149.270865
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,19.124006,12.995533,27.348517,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF,5.173,1.37,27.441,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1SMK,26.850873,15.183695,27.887221,162.616021
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092ExoF_or_H,5.333,1.264,27.968,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey400Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,20.858839,11.120474,28.194599,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,29.629724,17.958667,28.27317,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF_or_H,5.328,1.347,30.029,
ExtC_4093_4094_NOT4092__4085TBExo_4093Exo_4094ExoF,5.253,1.271,30.194,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1SD,28.053591,14.167817,30.241651,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1SMK,25.828592,16.466785,36.400153,116.952502
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,22.963658,17.301588,37.312504,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyA_U1_AD_U1SD,28.617896,15.038869,37.333628,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,27.642492,17.429476,37.652695,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1DK,28.992385,19.077276,37.901135,134.776747
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,28.108168,19.755734,38.150177,156.974364
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,25.928056,15.600161,38.245924,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey450Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,32.781867,17.760263,39.525941,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1SD,43.017261,22.160425,47.008933,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,44.314853,27.390542,47.100652,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1SMK,40.166749,21.270297,50.737893,296.481732
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1SMK,39.109595,23.906387,66.972272,281.049353
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1DK,41.844852,25.528657,68.041167,295.37059
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1SD,56.93014,29.548867,68.187988,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,41.888817,24.553128,69.535931,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyA_U1_AD_U1SD,49.31345,23.104378,69.599699,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,44.578885,27.653671,69.661457,316.681181
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,56.923846,38.548849,69.849078,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1SMK,58.634245,33.028354,71.192976,277.24865
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,44.257592,22.393741,72.248222,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,41.114334,22.358952,72.462228,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey500Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,44.639921,26.443498,77.026034,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1SMK,53.329197,34.76285,85.720245,235.142975
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyA_U1_AD_U1SD,59.017,31.126249,86.100108,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,57.359316,35.362255,87.413763,238.935158
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,54.326479,28.976986,88.299594,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,55.268349,34.64391,91.441009,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,55.953966,35.007528,97.078842,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1SMK,73.618962,45.501706,98.328328,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey550Users.stealMasterKeyFS_U1_FN_U1DK,58.639251,38.252292,100.447967,252.240724
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,80.455824,63.28684,102.757515,1042.130843
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1SD,76.598,43.416227,104.571329,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1DK_U1_or_SD_U1,92.532923,71.107794,143.023864,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1SD,95.560164,59.164371,149.970047,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1SMK,94.762053,61.361105,160.377306,
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF,5.276,1.366,6308.247,
ExtC_4093_4094_NOT15BExo_4093Exo_4094ExoF_or_H,5.315,1.324,6791.675,
ExtC_P1Exo_P1N/A,22.817,5.655,10000,58.248584
ExtC_P1Exo_P1_P2N/A,23.309,5.469,10000,63.363716
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,77.586926,54.712413,10000,1069.735749
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1DK,80.601305,52.891669,10000,1297.592516
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1SMK,74.959805,44.695075,10000,1365.27785
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F,5.001,1.323,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF,5.046,1.416,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094ExoF_or_H,5.097,1.439,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF,5.128,1.332,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.128,1.349,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.15,1.41,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF,5.169,1.348,,
ExtC_4093_4094_NOT15BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.188,1.442,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF,5.223,1.321,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092ExoF_or_H,5.243,1.428,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092ExoF_or_H,5.296,1.193,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F,5.306,1.308,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo__4080F,5.315,1.494,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094ExoF_or_H,5.329,1.377,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.335,1.242,,
ExtC_4093_4094_NOT50BExo_4093Exo_4094Exo_4092Exo_4091_4090F_or_H,5.343,1.383,,
ExtC_4093_4094_NOT20BExo_4093Exo_4094Exo_4092Exo__4080F_or_H,5.392,1.349,,
ExtC_P1_P2Exo_P1_P2N/A,22.384,5.536,,
ExtC_P1_P2Exo_P1N/A,24.797,6.661,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,72.780494,44.420573,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,74.320396,45.796982,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyA_U1_AD_U1SD,75.42399,44.966645,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,75.818114,52.17535,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey600Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,78.789162,52.139777,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U3_FN_U3_A_U3SMK,89.524539,60.148537,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1SMK,94.045985,63.620509,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U2_FN_U2_A_U2SMK,94.579449,61.141599,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1DK,94.745704,69.9788,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1_AD_U1SMK,96.129772,70.48079,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_AD_U1SMK,97.521919,70.54239,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyFS_U1_FN_U1_A_U1SMK,98.800372,71.711923,,
de.tum.in.i4.evaluation.BenchmarkStealMasterKey650Users.stealMasterKeyA_U1_AD_U1SD,101.374289,60.28887,,

